Spectroscopic follow-up of double quasar candidates

We report the results of an optical spectroscopic follow-up of four double quasar candidates in the Sloan Digital Sky Survey (SDSS) database. SDSS J1617+3827 is most likely a lensed quasar at z = 2.079, consisting of two images with r ~ 19-21 and separated by ~ 2 arcsec. We identify an extended source northeast of the brightest image as an early-type lensing galaxy at z = 0.602, and detect a candidate for the main deflector in the vicinity of the faintest image. SDSS J2153+2732 consists of two distinct but physically associated quasars at z ~ 2.24 (r ~ 19-20, separation of 3.6 arcsec). Although this system might be a binary quasar, there is evidence of a collision or merger within a galaxy cluster at an early stage. The other two candidates are projected pairs of active galactic nuclei: SDSS J1642+3200 (separation of ~ 3 arcsec) comprises a distant quasar (r ~ 18) at z = 2.263 and the active nucleus (r > 20) of a galaxy at z ~ 0.3, while SDSS J0240-0208 (r ~ 18-19, separation of ~ 1 arcsec) is a pair of quasars at z = 1.687 and z = 1.059. In each of these two systems, the background quasar only suffers a weak gravitational lensing effect by the host galaxy of the foreground active nucleus, so the host galaxy mass is constrained to be less than (2.9-3) x 10^{11} solar masses inside 10 kpc.

==> table1.dat <==
UNITS:
lambda in angstrom (A)
flux in 10^{-17} ergs/cm^2/s/A
****************************** 
   	         flux
         -------------------
lambda     A     B      R
******************************
3566.450 15.814 0.948 0.138
3570.042 14.197 1.827 -0.275
3573.634 10.100 0.000 0.370
3577.226 12.591 4.153 0.157
3580.819 9.798 2.793 0.253
3584.411 10.852 1.992 0.200
3588.003 8.625 5.442 0.224
3591.595 12.829 5.066 0.189
3595.187 13.790 9.038 -0.035
3598.779 11.287 11.467 -0.436
3602.371 11.408 0.000 0.658
3605.964 9.585 6.388 -0.020
3609.556 11.474 2.481 0.074
3613.148 11.973 5.938 0.320
3616.740 12.776 5.928 0.472
3620.332 9.380 4.033 0.297
3623.924 12.577 5.013 0.368
3627.517 13.444 2.652 0.148
3631.109 14.607 3.912 0.006
3634.701 12.247 1.510 0.492
3638.293 12.861 5.280 0.150
3641.885 13.392 3.224 0.404
3645.477 15.086 6.151 0.034
3649.069 14.877 5.474 0.132
3652.662 14.055 3.888 0.135
3656.254 14.426 2.421 -0.111
3659.846 12.941 4.243 -0.387
3663.438 15.574 4.855 0.156
3667.030 14.762 5.714 0.116
3670.622 18.358 5.799 0.082
3674.214 20.570 5.379 0.003
3677.807 20.105 5.992 0.196
3681.399 21.585 5.673 -0.136
3684.991 22.498 6.378 -0.292
3688.583 18.464 2.293 -0.060
3692.175 19.483 6.458 0.264
3695.767 18.080 3.168 -0.105
3699.360 20.775 4.949 0.128
3702.952 24.413 4.060 0.313
3706.544 27.242 8.569 -0.242
3710.136 30.270 8.842 -0.161
3713.728 35.395 8.580 0.248
3717.320 36.496 8.837 0.142
3720.912 37.093 8.028 0.079
3724.505 40.674 7.518 0.137
3728.097 45.065 10.912 0.243
3731.689 54.265 13.521 0.049
3735.281 61.555 17.320 -0.095
3738.873 64.366 17.063 -0.052
3742.465 62.522 14.857 -0.021
3746.058 56.705 15.391 0.068
3749.650 49.638 10.820 -0.002
3753.242 43.399 10.449 0.057
3756.834 38.635 7.731 -0.041
3760.426 35.365 6.789 -0.183
3764.018 34.727 8.387 0.015
3767.610 31.542 6.444 0.226
3771.203 29.004 7.925 -0.028
3774.795 26.210 5.708 -0.065
3778.387 24.889 6.628 0.082
3781.979 23.547 5.862 0.064
3785.571 22.566 5.130 0.239
3789.163 21.326 5.230 0.103
3792.755 19.730 3.403 0.073
3796.348 19.083 6.386 -0.006
3799.940 21.057 5.188 0.146
3803.532 20.718 5.072 0.195
3807.124 19.277 4.523 -0.026
3810.716 19.744 4.784 0.353
3814.308 19.004 3.616 0.338
3817.901 20.008 4.624 -0.025
3821.493 19.391 3.791 0.146
3825.085 19.177 3.242 0.261
3828.677 19.242 4.267 0.164
3832.269 17.624 5.675 -0.006
3835.861 17.550 3.535 0.084
3839.453 16.505 3.673 0.021
3843.046 15.630 4.071 0.142
3846.638 15.475 3.835 0.105
3850.230 15.549 4.001 0.101
3853.822 14.620 2.764 0.095
3857.414 14.589 3.196 0.016
3861.006 13.644 2.732 0.212
3864.598 13.436 3.907 0.146
3868.191 13.982 2.840 0.117
3871.783 12.679 3.025 0.141
3875.375 12.961 2.977 0.045
3878.967 12.961 4.479 0.022
3882.559 12.643 3.882 -0.066
3886.151 13.037 5.585 0.132
3889.744 13.337 3.886 -0.090
3893.336 13.326 2.181 -0.006
3896.928 12.498 2.300 0.094
3900.520 12.163 3.410 0.067
3904.112 12.131 2.820 0.132
3907.704 12.092 2.398 -0.113
3911.296 11.741 2.408 0.065
3914.889 11.023 2.795 0.166
3918.481 11.153 2.503 0.081
3922.073 10.887 2.350 0.029
3925.665 10.738 2.449 -0.059
3929.257 11.250 2.170 0.002
3932.849 10.675 2.568 0.185
3936.442 10.132 2.897 0.103
3940.034 10.178 2.179 0.051
3943.626 10.536 2.681 -0.045
3947.218 10.440 2.879 -0.068
3950.810 9.918 2.759 -0.001
3954.402 9.207 1.747 0.113
3957.994 10.224 1.687 0.135
3961.587 9.829 2.178 -0.031
3965.179 10.378 1.735 0.171
3968.771 10.497 2.748 0.085
3972.363 10.635 2.322 0.139
3975.955 11.173 2.640 -0.001
3979.547 10.640 3.171 0.153
3983.139 10.556 2.005 0.096
3986.732 10.648 2.719 0.194
3990.324 10.478 2.674 0.084
3993.916 11.273 1.941 0.031
3997.508 11.464 2.613 0.085
4001.100 11.048 2.510 0.061
4004.692 10.289 2.019 0.080
4008.285 10.336 2.064 0.194
4011.877 9.958 2.526 0.047
4015.469 10.253 2.450 0.114
4019.061 10.366 2.369 0.094
4022.653 11.312 2.458 0.101
4026.245 11.545 2.724 0.121
4029.837 11.823 2.610 0.128
4033.430 11.526 2.407 -0.049
4037.022 10.896 2.643 -0.095
4040.614 11.369 2.763 -0.039
4044.206 10.600 2.697 0.047
4047.798 10.545 2.363 0.091
4051.390 10.345 2.311 0.046
4054.983 10.076 2.121 -0.033
4058.575 10.115 2.476 0.105
4062.167 10.204 2.522 0.130
4065.759 9.909 2.030 0.066
4069.351 9.977 2.878 0.140
4072.943 9.622 2.459 0.058
4076.535 9.893 2.237 0.092
4080.128 9.670 2.303 -0.006
4083.720 9.821 2.227 0.063
4087.312 9.825 1.855 0.101
4090.904 10.134 2.207 -0.006
4094.496 9.917 2.047 0.057
4098.088 10.322 1.949 0.098
4101.680 10.470 2.128 0.165
4105.273 10.025 1.785 0.128
4108.865 10.435 2.390 0.157
4112.457 10.285 2.329 0.013
4116.049 9.948 1.939 0.106
4119.641 9.773 1.913 -0.020
4123.233 9.991 1.958 0.060
4126.826 9.658 2.097 0.016
4130.418 9.479 2.004 0.004
4134.010 9.291 1.902 0.124
4137.602 8.989 2.159 0.085
4141.194 8.860 2.037 0.032
4144.786 8.961 1.992 0.012
4148.378 8.899 2.284 -0.027
4151.971 9.195 1.609 0.046
4155.563 8.785 1.918 0.006
4159.155 8.281 1.931 -0.026
4162.747 8.174 2.050 0.003
4166.339 8.265 1.851 0.072
4169.931 8.634 2.068 0.037
4173.523 8.914 1.882 -0.006
4177.116 9.155 1.956 0.033
4180.708 9.508 2.367 -0.041
4184.300 9.285 2.123 0.156
4187.892 9.125 2.031 0.023
4191.484 9.321 2.209 0.069
4195.076 8.965 2.099 0.043
4198.669 9.174 2.160 0.047
4202.261 9.632 2.198 0.056
4205.853 9.057 2.048 0.129
4209.445 9.270 2.111 0.059
4213.037 9.128 1.952 0.088
4216.629 9.133 1.919 0.019
4220.221 9.034 2.027 0.100
4223.814 9.589 2.473 0.037
4227.406 9.482 2.070 0.038
4230.998 9.464 1.854 0.112
4234.590 9.366 2.138 0.115
4238.182 9.460 1.888 0.097
4241.774 9.628 2.252 0.078
4245.367 10.084 2.279 0.079
4248.959 9.871 1.800 0.120
4252.551 9.764 2.114 0.077
4256.143 9.804 2.014 0.101
4259.735 9.651 2.160 0.041
4263.327 9.726 2.386 -0.004
4266.919 9.799 1.948 0.100
4270.512 9.756 1.861 0.102
4274.104 10.618 2.385 0.070
4277.696 11.133 2.381 0.020
4281.288 11.304 1.963 0.099
4284.880 11.372 2.331 0.053
4288.472 11.605 2.639 0.066
4292.064 11.748 2.403 0.022
4295.657 11.886 2.335 0.102
4299.249 11.640 2.350 0.118
4302.841 11.556 2.488 0.135
4306.433 11.566 2.382 0.083
4310.025 11.918 2.373 -0.048
4313.617 11.727 2.422 0.045
4317.210 11.580 2.386 0.003
4320.802 11.202 2.416 0.002
4324.394 10.597 2.284 0.007
4327.986 10.043 2.327 0.055
4331.578 9.941 1.944 0.115
4335.170 9.994 2.129 0.040
4338.762 10.148 1.839 0.052
4342.355 9.782 1.958 0.038
4345.947 10.026 2.197 0.068
4349.539 9.557 1.888 0.095
4353.131 9.468 1.954 0.052
4356.723 9.237 1.827 0.027
4360.315 9.044 1.825 0.086
4363.908 8.305 1.979 0.048
4367.500 7.613 1.713 0.111
4371.092 7.677 1.645 0.072
4374.684 7.949 1.866 0.121
4378.276 8.182 1.643 0.115
4381.868 8.574 1.826 -0.016
4385.460 8.655 1.871 0.052
4389.053 8.780 1.997 -0.003
4392.645 8.535 1.877 0.085
4396.237 8.425 2.079 0.004
4399.829 8.052 1.714 -0.023
4403.421 7.772 1.686 -0.026
4407.013 8.102 1.825 0.096
4410.605 8.078 1.831 -0.037
4414.198 8.195 1.758 0.067
4417.790 7.962 1.997 0.100
4421.382 7.707 1.922 0.058
4424.974 7.597 1.941 0.027
4428.566 7.656 1.809 0.050
4432.158 7.604 2.020 0.073
4435.751 7.213 1.768 0.076
4439.343 6.648 1.595 0.199
4442.935 6.689 1.585 0.164
4446.527 7.155 1.689 0.195
4450.119 7.809 1.755 0.101
4453.711 8.116 1.703 0.068
4457.303 8.296 1.848 0.044
4460.896 8.198 1.751 0.032
4464.488 8.168 1.547 0.102
4468.080 7.734 1.247 0.112
4471.672 7.257 1.383 0.032
4475.264 6.833 1.092 0.062
4478.856 6.964 1.072 0.024
4482.448 6.770 1.158 0.023
4486.041 7.032 1.273 0.049
4489.633 7.345 1.606 0.013
4493.225 7.598 1.423 0.040
4496.817 8.000 1.785 0.006
4500.409 8.296 1.910 0.029
4504.001 8.398 1.908 0.088
4507.594 8.439 1.905 0.126
4511.186 8.323 1.789 0.096
4514.778 8.358 1.890 0.150
4518.370 8.501 1.800 0.103
4521.962 8.375 1.781 0.078
4525.554 8.419 1.806 0.100
4529.146 8.432 1.681 0.070
4532.739 8.470 1.830 0.027
4536.331 8.398 1.762 0.117
4539.923 8.532 1.908 0.083
4543.515 8.303 1.729 0.123
4547.107 8.454 1.944 0.093
4550.699 8.448 1.852 -0.013
4554.292 8.630 1.753 0.096
4557.884 8.497 1.841 0.089
4561.476 8.488 1.781 0.073
4565.068 8.422 1.593 0.058
4568.660 8.576 1.759 0.029
4572.252 8.443 1.768 0.042
4575.844 8.651 1.725 0.062
4579.437 8.764 1.979 0.034
4583.029 8.706 1.829 0.101
4586.621 8.802 1.896 0.082
4590.213 8.719 1.797 0.100
4593.805 8.748 1.929 0.063
4597.397 9.015 1.934 0.078
4600.989 8.933 1.683 0.128
4604.582 8.471 1.671 0.051
4608.174 8.454 1.793 0.050
4611.766 8.198 1.879 0.081
4615.358 8.425 1.833 0.088
4618.950 8.513 1.790 -0.004
4622.542 8.535 1.748 -0.011
4626.135 8.697 1.763 0.088
4629.727 9.006 1.907 0.068
4633.319 9.139 1.823 0.057
4636.911 9.025 1.864 0.127
4640.503 9.262 1.865 0.106
4644.095 9.240 1.949 0.040
4647.687 9.188 2.012 0.146
4651.280 9.333 1.968 0.113
4654.872 9.515 2.040 0.120
4658.464 9.421 2.113 0.081
4662.056 9.593 1.976 0.063
4665.648 9.689 1.947 0.079
4669.240 9.630 2.031 0.057
4672.833 9.885 2.047 0.054
4676.425 10.137 1.955 0.135
4680.017 10.229 1.743 0.082
4683.609 10.264 2.087 0.060
4687.201 10.564 2.118 0.137
4690.793 10.768 2.132 0.100
4694.385 11.174 2.021 0.111
4697.978 11.372 2.158 0.024
4701.570 11.777 2.340 0.127
4705.162 12.129 2.447 0.079
4708.754 12.606 2.513 0.052
4712.346 13.293 2.457 0.100
4715.938 13.483 2.391 0.160
4719.530 13.575 2.530 0.121
4723.123 13.961 2.544 0.090
4726.715 14.430 2.677 0.077
4730.307 15.177 2.702 0.086
4733.899 15.586 2.780 0.071
4737.491 16.515 3.100 0.032
4741.083 16.930 3.327 0.124
4744.676 17.591 3.320 0.071
4748.268 18.577 3.666 0.138
4751.860 19.616 3.876 0.103
4755.452 20.700 3.946 0.074
4759.044 21.894 3.936 0.086
4762.636 22.398 4.235 0.028
4766.228 22.233 4.171 0.021
4769.821 22.006 3.926 0.110
4773.413 21.126 3.930 0.104
4777.005 19.840 3.637 0.078
4780.597 18.499 3.383 0.114
4784.189 17.395 3.396 0.097
4787.781 16.439 3.108 0.071
4791.373 15.520 2.940 0.126
4794.966 14.572 2.848 0.096
4798.558 13.694 2.616 0.080
4802.150 13.032 2.527 0.127
4805.742 12.330 2.499 0.061
4809.334 12.152 2.364 0.066
4812.926 11.604 2.269 0.029
4816.519 10.453 2.298 0.068
4820.111 9.666 2.158 0.074
4823.703 9.453 2.100 0.090
4827.295 9.719 1.862 0.089
4830.887 10.051 2.037 0.132
4834.479 10.260 2.099 0.101
4838.071 9.516 1.874 0.037
4841.664 8.477 1.795 0.074
4845.256 7.845 1.790 0.116
4848.848 7.890 1.817 0.122
4852.440 8.280 1.910 0.122
4856.032 9.007 2.019 0.119
4859.624 9.250 1.845 0.088
4863.217 9.286 1.884 0.124
4866.809 9.374 1.776 0.072
4870.401 9.252 1.801 0.117
4873.993 9.197 1.845 0.118
4877.585 9.279 1.822 0.113
4881.177 9.016 1.870 0.044
4884.769 9.088 1.750 0.063
4888.362 9.075 1.811 0.148
4891.954 9.063 1.718 0.110
4895.546 8.997 1.874 0.068
4899.138 9.059 1.797 0.084
4902.730 8.885 1.912 0.070
4906.322 8.951 1.800 0.053
4909.914 8.802 1.823 0.052
4913.507 8.815 1.794 0.058
4917.099 8.751 1.753 0.124
4920.691 8.890 1.671 0.134
4924.283 8.615 1.773 0.073
4927.875 8.902 1.854 0.093
4931.467 8.858 1.865 0.068
4935.060 8.784 1.862 0.091
4938.652 8.813 1.658 0.062
4942.244 8.394 1.859 0.117
4945.836 8.180 1.801 0.087
4949.428 8.067 1.727 0.139
4953.020 8.148 1.685 0.081
4956.612 8.369 1.685 0.048
4960.205 8.633 1.652 0.019
4963.797 8.552 1.646 0.117
4967.389 8.684 1.677 0.097
4970.981 8.598 1.849 0.044
4974.573 8.642 1.716 0.060
4978.165 8.586 1.835 0.123
4981.758 8.548 1.764 0.088
4985.350 8.584 1.673 0.087
4988.942 8.726 1.809 0.100
4992.534 8.562 1.835 0.056
4996.126 8.542 1.645 0.024
4999.718 8.735 1.792 0.088
5003.310 8.648 1.776 0.063
5006.903 8.502 1.745 0.048
5010.495 8.488 1.824 0.124
5014.087 8.521 1.906 0.106
5017.679 8.713 1.775 0.078
5021.271 8.678 1.814 0.137
5024.863 8.443 1.958 0.119
5028.455 8.176 1.823 0.092
5032.048 8.299 1.739 0.088
5035.640 8.686 1.907 0.068
5039.232 9.019 1.926 0.108
5042.824 9.415 2.043 0.100
5046.416 9.460 2.026 0.064
5050.008 9.331 1.990 0.088
5053.601 8.918 1.928 0.089
5057.193 8.799 1.823 0.062
5060.785 8.583 1.536 0.098
5064.377 8.556 1.670 0.101
5067.969 8.567 1.796 0.096
5071.561 8.507 1.768 0.074
5075.153 8.389 1.764 0.069
5078.746 8.363 1.733 0.114
5082.338 8.378 1.705 0.083
5085.930 8.290 1.761 0.109
5089.522 8.311 1.802 0.091
5093.114 8.351 1.644 0.047
5096.706 8.485 1.694 0.068
5100.298 8.534 1.683 0.069
5103.891 8.513 1.724 0.077
5107.483 8.562 1.794 0.058
5111.075 8.607 1.688 0.079
5114.667 8.661 1.794 0.109
5118.259 8.641 1.807 0.100
5121.851 8.598 1.763 0.084
5125.444 8.530 1.737 0.080
5129.036 8.618 1.701 0.074
5132.628 8.584 1.686 0.068
5136.220 8.280 1.621 0.107
5139.812 8.194 1.555 0.100
5143.404 8.120 1.620 0.083
5146.996 7.903 1.672 0.093
5150.589 7.864 1.699 0.118
5154.181 7.769 1.701 0.122
5157.773 7.718 1.616 0.082
5161.365 7.693 1.578 0.049
5164.957 7.633 1.534 0.048
5168.549 7.462 1.508 0.080
5172.142 7.417 1.549 0.106
5175.734 7.456 1.450 0.081
5179.326 7.300 1.470 0.109
5182.918 7.293 1.496 0.083
5186.510 7.286 1.426 0.063
5190.102 7.124 1.546 0.150
5193.694 7.119 1.383 0.140
5197.287 7.105 1.509 0.098
5200.879 7.088 1.584 0.071
5204.471 6.614 1.404 0.113
5208.063 5.480 1.267 0.081
5211.655 4.905 1.271 0.109
5215.247 4.764 1.234 0.133
5218.839 4.959 1.207 0.111
5222.432 5.107 1.299 0.104
5226.024 4.982 1.382 0.101
5229.616 5.335 1.226 0.049
5233.208 5.956 1.427 0.114
5236.800 6.796 1.386 0.164
5240.392 6.814 1.412 0.060
5243.985 6.934 1.439 0.083
5247.577 7.141 1.546 0.116
5251.169 6.886 1.475 0.122
5254.761 7.030 1.515 0.142
5258.353 7.066 1.531 0.108
5261.945 6.986 1.472 0.084
5265.537 6.893 1.490 0.090
5269.130 6.936 1.488 0.107
5272.722 7.040 1.457 0.034
5276.314 6.891 1.538 0.092
5279.906 7.017 1.396 0.163
5283.498 6.942 1.567 0.109
5287.090 6.937 1.507 0.090
5290.683 7.033 1.315 0.131
5294.275 7.056 1.428 0.110
5297.867 6.946 1.516 0.094
5301.459 7.049 1.532 0.123
5305.051 7.098 1.412 0.118
5308.643 6.945 1.464 0.100
5312.235 6.595 1.509 0.150
5315.828 6.262 1.385 0.133
5319.420 6.372 1.449 0.109
5323.012 6.602 1.427 0.108
5326.604 6.776 1.452 0.087
5330.196 6.881 1.503 0.118
5333.788 6.976 1.481 0.120
5337.380 6.876 1.555 0.103
5340.973 6.928 1.466 0.096
5344.565 6.927 1.357 0.084
5348.157 7.021 1.387 0.100
5351.749 6.989 1.379 0.143
5355.341 7.107 1.451 0.181
5358.933 7.048 1.516 0.160
5362.526 7.014 1.340 0.117
5366.118 7.098 1.394 0.091
5369.710 7.139 1.529 0.100
5373.302 7.184 1.535 0.112
5376.894 6.951 1.483 0.066
5380.486 7.143 1.464 0.067
5384.078 7.133 1.398 0.089
5387.671 7.070 1.266 0.061
5391.263 6.893 1.375 0.093
5394.855 6.986 1.452 0.103
5398.447 7.032 1.404 0.074
5402.039 7.061 1.448 0.103
5405.631 6.966 1.500 0.096
5409.223 6.906 1.481 0.100
5412.816 6.833 1.318 0.060
5416.408 6.822 1.438 0.119
5420.000 6.820 1.467 0.117
5423.592 6.726 1.434 0.103
5427.184 6.755 1.537 0.144
5430.776 6.759 1.479 0.137
5434.369 6.745 1.375 0.093
5437.961 6.716 1.359 0.079
5441.553 6.701 1.349 0.092
5445.145 6.740 1.323 0.091
5448.737 6.685 1.340 0.081
5452.329 6.571 1.347 0.097
5455.921 6.479 1.339 0.099
5459.514 6.275 1.434 0.124
5463.106 6.217 1.337 0.112
5466.698 6.443 1.341 0.034
5470.290 6.568 1.286 0.134
5473.882 6.691 1.379 0.119
5477.474 6.586 1.268 0.111
5481.067 6.619 1.225 0.112
5484.659 6.350 1.329 0.088
5488.251 6.263 1.473 0.062
5491.843 6.153 1.411 0.086
5495.435 6.308 1.328 0.090
5499.027 6.614 1.483 0.090
5502.619 6.741 1.406 0.134
5506.212 6.663 1.367 0.081
5509.804 6.642 1.445 0.080
5513.396 6.704 1.346 0.126
5516.988 6.672 1.381 0.102
5520.580 6.694 1.454 0.047
5524.172 6.713 1.412 0.077
5527.764 6.735 1.451 0.110
5531.357 6.654 1.393 0.122
5534.949 6.558 1.364 0.112
5538.541 6.645 1.493 0.123
5542.133 6.573 1.445 0.142
5545.725 6.563 1.489 0.136
5549.317 6.619 1.449 0.097
5552.910 6.549 1.321 0.094
5556.502 6.555 1.417 0.110
5560.094 6.561 1.426 0.079
5563.686 6.552 1.328 0.094
5567.278 6.603 1.338 0.233
5570.870 6.694 1.304 0.298
5574.462 6.521 1.283 0.117
5578.055 6.423 1.394 0.140
5581.647 6.529 1.342 0.244
5585.239 6.678 1.241 -0.014
5588.831 6.597 1.281 0.056
5592.423 6.447 1.399 0.104
5596.015 6.542 1.396 0.099
5599.608 6.457 1.383 0.129
5603.200 6.531 1.377 0.078
5606.792 6.396 1.302 0.137
5610.384 6.466 1.372 0.172
5613.976 6.487 1.351 0.130
5617.568 6.502 1.283 0.167
5621.160 6.416 1.288 0.139
5624.753 6.344 1.287 0.080
5628.345 6.353 1.214 0.120
5631.937 6.353 1.324 0.091
5635.529 6.303 1.252 0.082
5639.121 6.344 1.180 0.091
5642.713 6.422 1.288 0.076
5646.305 6.434 1.277 0.133
5649.898 6.435 1.348 0.149
5653.490 6.475 1.335 0.144
5657.082 6.470 1.377 0.122
5660.674 6.440 1.470 0.132
5664.266 6.481 1.352 0.167
5667.858 6.515 1.306 0.128
5671.451 6.520 1.296 0.119
5675.043 6.513 1.263 0.144
5678.635 6.585 1.280 0.165
5682.227 6.516 1.253 0.143
5685.819 6.486 1.350 0.094
5689.411 6.563 1.312 0.107
5693.003 6.591 1.369 0.046
5696.596 6.693 1.338 0.109
5700.188 6.817 1.365 0.157
5703.780 6.705 1.347 0.128
5707.372 6.793 1.283 0.109
5710.964 6.804 1.295 0.111
5714.556 6.765 1.382 0.093
5718.148 6.776 1.413 0.119
5721.741 6.734 1.400 0.120
5725.333 6.738 1.407 0.102
5728.925 6.702 1.283 0.130
5732.517 6.670 1.253 0.089
5736.109 6.675 1.382 0.060
5739.701 6.766 1.288 0.106
5743.294 6.684 1.301 0.058
5746.886 6.644 1.357 0.100
5750.478 6.699 1.458 0.122
5754.070 6.638 1.472 0.070
5757.662 6.673 1.368 0.086
5761.254 6.624 1.448 0.114
5764.846 6.732 1.294 0.168
5768.439 6.801 1.413 0.151
5772.031 6.778 1.534 0.116
5775.623 6.828 1.372 0.138
5779.215 6.922 1.323 0.136
5782.807 6.815 1.492 0.134
5786.399 6.987 1.456 0.171
5789.992 7.058 1.379 0.138
5793.584 7.105 1.415 0.104
5797.176 7.160 1.509 0.143
5800.768 7.115 1.552 0.136
5804.360 7.348 1.520 0.124
5807.952 7.669 1.513 0.138
5811.544 7.828 1.462 0.147
5815.137 7.887 1.514 0.131
5818.729 7.933 1.553 0.091
5822.321 8.139 1.584 0.122
5825.913 8.147 1.638 0.118
5829.505 8.134 1.633 0.046
5833.097 8.339 1.678 0.097
5836.689 8.349 1.612 0.128
5840.282 8.486 1.790 0.141
5843.874 8.583 1.780 0.088
5847.466 8.830 1.811 0.159
5851.058 9.017 1.794 0.114
5854.650 9.337 1.769 0.149
5858.242 9.492 1.917 0.239
5861.835 9.890 2.071 0.164
5865.427 10.166 2.028 0.120
5869.019 10.299 1.970 0.118
5872.611 10.388 2.001 0.076
5876.203 10.106 2.106 0.094
5879.795 9.784 2.060 0.128
5883.387 9.536 1.761 0.146
5886.980 9.076 1.633 0.174
5890.572 8.768 1.706 0.082
5894.164 8.688 1.774 0.094
5897.756 8.084 1.795 0.218
5901.348 7.375 1.617 0.180
5904.940 7.071 1.582 0.155
5908.533 6.949 1.656 0.087
5912.125 7.098 1.587 0.084
5915.717 6.915 1.687 0.081
5919.309 6.654 1.647 0.158
5922.901 6.682 1.547 0.137
5926.493 6.816 1.431 0.107
5930.085 6.973 1.473 0.132
5933.678 7.071 1.487 0.132
5937.270 6.935 1.456 0.141
5940.862 6.761 1.402 0.123
5944.454 6.665 1.389 0.122
5948.046 6.576 1.451 0.150
5951.638 6.496 1.423 0.121
5955.230 6.420 1.378 0.097
5958.823 6.447 1.326 0.130
5962.415 6.396 1.257 0.220
5966.007 6.268 1.297 0.164
5969.599 6.246 1.233 0.202
5973.191 6.202 1.330 0.157
5976.783 6.176 1.298 0.164
5980.376 6.233 1.371 0.123
5983.968 6.189 1.318 0.141
5987.560 6.098 1.242 0.126
5991.152 6.100 1.338 0.114
5994.744 6.015 1.411 0.130
5998.336 5.912 1.230 0.126
6001.928 5.935 1.198 0.111
6005.521 5.940 1.287 0.107
6009.113 5.872 1.291 0.119
6012.705 5.849 1.269 0.149
6016.297 5.841 1.218 0.131
6019.889 5.739 1.212 0.081
6023.481 5.651 1.189 0.152
6027.073 5.727 1.134 0.190
6030.666 5.718 1.244 0.148
6034.258 5.808 1.260 0.147
6037.850 5.727 1.197 0.114
6041.442 5.709 1.276 0.118
6045.034 5.652 1.197 0.146
6048.626 5.723 1.263 0.195
6052.219 5.671 1.355 0.170
6055.811 5.791 1.330 0.163
6059.403 5.741 1.208 0.171
6062.995 5.644 1.134 0.173
6066.587 5.481 1.187 0.148
6070.179 5.368 1.168 0.123
6073.771 5.395 1.154 0.143
6077.364 5.345 1.169 0.138
6080.956 5.415 1.161 0.113
6084.548 5.614 1.233 0.153
6088.140 5.562 1.234 0.130
6091.732 5.519 1.256 0.141
6095.324 5.540 1.217 0.138
6098.917 5.687 1.168 0.103
6102.509 5.593 1.301 0.175
6106.101 5.523 1.179 0.169
6109.693 5.639 1.139 0.159
6113.285 5.568 1.176 0.143
6116.877 5.506 1.136 0.136
6120.469 5.575 1.074 0.152
6124.062 5.626 1.101 0.137
6127.654 5.521 1.063 0.112
6131.246 5.436 1.039 0.094
6134.838 5.524 1.085 0.089
6138.430 5.526 1.129 0.088
6142.022 5.491 1.091 0.079
6145.614 5.543 1.008 0.087
6149.207 5.428 1.107 0.118
6152.799 5.444 1.141 0.167
6156.391 5.415 1.238 0.167
6159.983 5.406 1.189 0.153
6163.575 5.655 1.213 0.190
6167.167 5.423 1.164 0.146
6170.760 5.242 1.156 0.099
6174.352 4.980 1.115 0.126
6177.944 5.052 1.021 0.122
6181.536 5.285 1.164 0.195
6185.128 5.509 1.263 0.171
6188.720 5.586 1.166 0.143
6192.312 5.549 1.142 0.188
6195.905 5.495 1.245 0.181
6199.497 5.431 1.194 0.127
6203.089 5.451 1.168 0.111
6206.681 5.489 1.265 0.151
6210.273 5.459 1.119 0.142
6213.865 5.510 1.074 0.160
6217.458 5.486 1.107 0.200
6221.050 5.469 1.053 0.161
6224.642 5.489 1.228 0.118
6228.234 5.335 1.172 0.127
6231.826 5.490 1.144 0.083
6235.418 5.503 1.220 0.114
6239.010 5.465 1.197 0.106
6242.603 5.472 1.175 0.175
6246.195 5.428 1.201 0.201
6249.787 5.388 1.171 0.123
6253.379 5.425 1.212 0.137
6256.971 5.373 1.216 0.128
6260.563 5.408 1.217 0.137
6264.155 5.483 1.217 0.195
6267.748 5.346 1.078 0.151
6271.340 5.315 1.183 0.146
6274.932 5.155 1.151 0.110
6278.524 5.186 1.118 0.131
6282.116 5.256 1.129 0.178
6285.708 5.298 1.132 0.160
6289.301 5.209 0.932 0.162
6292.893 5.229 1.012 0.118
6296.485 5.286 1.107 0.152
6300.077 5.188 0.983 0.141
6303.669 5.199 1.022 0.044
6307.261 5.233 1.067 0.157
6310.853 5.349 1.116 0.188
6314.446 5.329 1.104 0.103
6318.038 5.292 1.130 0.148
6321.630 5.491 1.237 0.132
6325.222 5.549 1.168 0.195
6328.814 5.448 1.120 0.218
6332.406 5.478 1.154 0.122
6335.998 5.405 1.243 0.118
6339.591 5.390 1.107 0.150
6343.183 5.480 1.053 0.133
6346.775 5.527 1.048 0.091
6350.367 5.557 1.079 0.097
6353.959 5.510 1.084 0.142
6357.551 5.471 1.065 0.168
6361.144 5.543 1.186 0.152
6364.736 5.608 1.331 0.120
6368.328 5.642 1.343 0.138
6371.920 5.617 1.272 0.127
6375.512 5.609 1.288 0.118
6379.104 5.702 1.368 0.182
6382.696 5.627 1.248 0.157
6386.289 5.643 1.277 0.198
6389.881 5.572 1.334 0.188
6393.473 5.633 1.304 0.210
6397.065 5.591 1.264 0.262
6400.657 5.615 1.433 0.230
6404.249 5.555 1.397 0.219
6407.842 5.568 1.263 0.157
6411.434 5.607 1.326 0.183
6415.026 5.611 1.361 0.214
6418.618 5.636 1.352 0.212
6422.210 5.559 1.398 0.249
6425.802 5.481 1.367 0.253
6429.394 5.564 1.274 0.227
6432.987 5.596 1.266 0.228
6436.579 5.535 1.349 0.240
6440.171 5.462 1.334 0.262
6443.763 5.517 1.218 0.201
6447.355 5.527 1.344 0.229
6450.947 5.558 1.398 0.223
6454.539 5.522 1.363 0.192
6458.132 5.413 1.255 0.203
6461.724 5.413 1.206 0.211
6465.316 5.473 1.336 0.268
6468.908 5.419 1.285 0.238
6472.500 5.389 1.265 0.195
6476.092 5.404 1.321 0.193
6479.685 5.344 1.255 0.193
6483.277 5.369 1.274 0.227
6486.869 5.444 1.331 0.238
6490.461 5.331 1.344 0.224
6494.053 5.183 1.313 0.143
6497.645 5.408 1.339 0.231
6501.237 5.371 1.225 0.213
6504.830 5.273 1.205 0.170
6508.422 5.237 1.201 0.149
6512.014 5.242 1.142 0.178
6515.606 5.241 1.245 0.207
6519.198 5.241 1.281 0.221
6522.790 5.185 1.162 0.199
6526.383 5.173 1.182 0.239
6529.975 5.207 1.268 0.268
6533.567 5.145 1.201 0.195
6537.159 5.153 1.223 0.208
6540.751 5.195 1.267 0.254
6544.343 5.068 1.167 0.205
6547.935 5.081 1.225 0.191
6551.528 4.974 1.351 0.164
6555.120 5.195 1.350 0.174
6558.712 5.114 1.256 0.287
6562.304 5.045 1.197 0.231
6565.896 5.052 1.124 0.203
6569.488 5.068 1.238 0.204
6573.080 5.047 1.183 0.184
6576.673 5.011 1.135 0.190
6580.265 5.053 1.246 0.215
6583.857 5.128 1.255 0.202
6587.449 5.083 1.214 0.201
6591.041 5.017 1.219 0.217
6594.633 5.004 1.229 0.168
6598.226 4.969 1.254 0.192
6601.818 5.007 1.304 0.198
6605.410 4.995 1.227 0.184
6609.002 4.976 1.173 0.213
6612.594 4.999 1.155 0.210
6616.186 4.955 1.103 0.232
6619.778 4.946 1.143 0.278
6623.371 4.934 1.155 0.299
6626.963 4.980 1.147 0.240
6630.555 4.950 1.231 0.212
6634.147 4.925 1.226 0.238
6637.739 5.042 1.164 0.229
6641.331 4.999 1.180 0.208
6644.923 4.997 1.155 0.164
6648.516 4.970 1.173 0.168
6652.108 4.996 1.234 0.230
6655.700 5.053 1.077 0.221
6659.292 4.986 1.262 0.250
6662.884 4.917 1.154 0.243
6666.476 4.903 1.118 0.224
6670.069 4.973 1.130 0.264
6673.661 5.038 1.242 0.217
6677.253 4.967 1.230 0.188
6680.845 4.948 1.216 0.201
6684.437 5.010 1.257 0.199
6688.029 4.959 1.163 0.223
6691.621 4.951 1.205 0.188
6695.214 4.932 1.227 0.221
6698.806 4.705 1.158 0.242
6702.398 4.727 1.121 0.215
6705.990 4.779 1.210 0.193
6709.582 4.893 1.151 0.210
6713.174 4.919 1.205 0.248
6716.767 4.932 1.196 0.249
6720.359 5.025 1.125 0.233
6723.951 4.996 1.124 0.220
6727.543 4.966 1.199 0.197
6731.135 4.816 1.280 0.204
6734.727 4.538 1.244 0.233
6738.319 4.542 1.181 0.259
6741.912 4.623 1.221 0.265
6745.504 4.737 1.230 0.195
6749.096 4.855 1.298 0.229
6752.688 4.966 1.180 0.235
6756.280 4.860 1.256 0.185
6759.872 4.823 1.198 0.211
6763.464 4.880 1.121 0.225
6767.057 4.938 1.228 0.160
6770.649 4.847 1.241 0.180
6774.241 4.711 1.173 0.207
6777.833 4.774 1.197 0.188
6781.425 4.891 1.271 0.204
6785.017 4.897 1.313 0.227
6788.610 4.863 1.256 0.228
6792.202 4.828 1.327 0.217
6795.794 4.891 1.273 0.221
6799.386 4.915 1.240 0.240
6802.978 4.849 1.280 0.247
6806.570 4.875 1.206 0.227
6810.162 4.877 1.228 0.200
6813.755 4.891 1.184 0.192
6817.347 4.949 1.197 0.195
6820.939 4.927 1.213 0.199
6824.531 4.861 1.242 0.245
6828.123 4.822 1.226 0.230
6831.715 4.876 1.198 0.174
6835.308 4.999 1.315 0.210
6838.900 4.903 1.236 0.162
6842.492 4.946 1.235 0.227
6846.084 4.887 1.190 0.173
6849.676 4.901 1.159 0.230
6853.268 4.866 1.285 0.228
6856.860 4.993 1.136 0.183
6860.453 4.963 1.133 0.269
6864.045 4.928 1.240 0.261
6867.637 4.912 1.187 0.234
6871.229 4.817 1.174 0.230
6874.821 4.778 1.159 0.239
6878.413 4.786 1.080 0.252
6882.005 4.792 1.132 0.200
6885.598 4.845 1.152 0.197
6889.190 4.760 1.097 0.173
6892.782 4.899 1.260 0.162
6896.374 4.781 1.186 0.129
6899.966 4.768 1.156 0.174
6903.558 4.817 1.077 0.233
6907.151 4.801 1.102 0.215
6910.743 4.701 1.169 0.190
6914.335 4.735 1.217 0.224
6917.927 4.836 1.286 0.240
6921.519 4.781 1.215 0.198
6925.111 4.738 1.204 0.161
6928.703 4.781 1.302 0.200
6932.296 4.758 1.258 0.224
6935.888 4.758 1.336 0.178
6939.480 4.811 1.257 0.265
6943.072 4.690 1.166 0.211
6946.664 4.774 1.253 0.240
6950.256 4.820 1.150 0.172
6953.848 4.856 1.142 0.184
6957.441 4.850 1.265 0.154
6961.033 4.870 1.309 0.151
6964.625 4.841 1.222 0.230
6968.217 4.787 1.156 0.250
6971.809 4.865 1.172 0.223
6975.401 4.901 1.250 0.177
6978.994 4.841 1.311 0.217
6982.586 4.967 1.344 0.264
6986.178 4.877 1.340 0.228
6989.770 4.997 1.352 0.235
6993.362 4.998 1.308 0.195
6996.954 4.943 1.262 0.189
7000.546 4.895 1.232 0.205
7004.139 4.944 1.271 0.225
7007.731 5.009 1.238 0.255
7011.323 4.996 1.180 0.237
7014.915 5.003 1.251 0.173
7018.507 4.979 1.264 0.167
7022.099 4.967 1.252 0.189
7025.692 4.986 1.209 0.189
7029.284 5.072 1.266 0.182
7032.876 5.012 1.310 0.231
7036.468 4.988 1.244 0.174
7040.060 4.970 1.267 0.211
7043.652 5.112 1.300 0.232
7047.244 5.140 1.318 0.251
7050.837 5.035 1.319 0.243
7054.429 5.048 1.299 0.219
7058.021 5.180 1.322 0.244
7061.613 5.252 1.374 0.215
7065.205 5.297 1.393 0.214
7068.797 5.394 1.411 0.257
7072.389 5.354 1.402 0.223
7075.982 5.105 1.309 0.253
7079.574 5.191 1.317 0.220
7083.166 5.256 1.352 0.221
7086.758 5.293 1.406 0.225
7090.350 5.217 1.297 0.218
7093.942 5.290 1.280 0.234
7097.535 5.380 1.328 0.260
7101.127 5.298 1.334 0.240
7104.719 5.260 1.376 0.227
7108.311 5.319 1.360 0.248
7111.903 5.388 1.373 0.251
7115.495 5.359 1.435 0.231
7119.087 5.334 1.440 0.219
7122.680 5.289 1.382 0.222
7126.272 5.337 1.350 0.253
7129.864 5.334 1.250 0.243
7133.456 5.278 1.287 0.250
7137.048 5.297 1.319 0.241
7140.640 5.352 1.344 0.220
7144.233 5.286 1.342 0.235
7147.825 5.292 1.320 0.249
7151.417 5.419 1.400 0.221
7155.009 5.403 1.413 0.228
7158.601 5.485 1.414 0.237
7162.193 5.377 1.324 0.167
7165.785 5.409 1.534 0.235
7169.378 5.378 1.506 0.317
7172.970 5.311 1.370 0.242
7176.562 5.214 1.345 0.205
7180.154 5.198 1.382 0.229
7183.746 5.189 1.409 0.239
7187.338 5.143 1.378 0.262
7190.930 5.155 1.356 0.239
7194.523 5.117 1.363 0.220
7198.115 5.020 1.367 0.223
7201.707 4.975 1.427 0.231
7205.299 5.001 1.360 0.237
7208.891 5.013 1.329 0.235
7212.483 4.968 1.379 0.239
7216.076 4.937 1.393 0.258
7219.668 4.844 1.272 0.231
7223.260 4.820 1.378 0.212
7226.852 4.862 1.418 0.232
7230.444 4.866 1.335 0.229
7234.036 4.851 1.375 0.229
7237.628 4.619 1.285 0.270
7241.221 4.418 1.309 0.212


==> table2.dat <==
UNITS:
lambda in angstrom (A)
flux in 10^{-17} ergs/cm^2/s/A
****************************** 
   	       flux
         -------------
lambda     A     B      
**********************
3576.500 44.397 15.231
3577.323 37.889 4.632
3578.146 31.381 4.183
3578.969 29.859 14.035
3579.792 26.101 15.786
3580.615 29.631 14.101
3581.439 36.411 12.415
3582.262 43.191 9.497
3583.085 43.635 6.579
3583.908 49.369 7.205
3584.731 55.103 14.384
3585.555 51.155 7.431
3586.378 63.393 0.479
3587.201 60.284 -0.246
3588.024 56.907 -5.118
3588.847 53.529 -8.742
3589.671 41.747 -7.152
3590.494 53.147 -5.561
3591.317 69.369 13.180
3592.140 64.583 17.267
3592.963 59.798 21.354
3593.786 63.254 5.480
3594.610 66.711 8.630
3595.433 64.456 9.797
3596.256 62.201 10.963
3597.079 60.070 13.838
3597.902 57.940 11.633
3598.726 45.825 9.428
3599.549 42.383 6.922
3600.372 38.942 7.572
3601.195 40.977 8.223
3602.018 43.012 9.276
3602.842 43.559 0.889
3603.665 47.543 8.824
3604.488 51.526 8.250
3605.311 54.024 7.675
3606.134 56.521 17.795
3606.957 57.719 14.898
3607.781 58.918 10.909
3608.604 50.827 6.921
3609.427 50.058 5.660
3610.250 54.593 3.229
3611.073 44.537 5.211
3611.897 53.857 7.192
3612.720 48.332 4.212
3613.543 42.808 0.054
3614.366 45.309 0.230
3615.189 46.586 -0.481
3616.013 47.863 -1.191
3616.836 52.609 -0.206
3617.659 57.355 1.780
3618.482 59.715 3.766
3619.305 59.442 13.182
3620.129 59.168 11.260
3620.952 58.415 9.338
3621.775 49.765 7.982
3622.598 58.204 6.626
3623.421 55.739 9.901
3624.244 53.275 7.972
3625.068 58.704 -2.295
3625.891 64.133 -12.562
3626.714 60.476 -12.296
3627.537 63.264 -10.394
3628.360 47.257 -8.493
3629.184 46.359 1.318
3630.007 45.599 2.496
3630.830 49.372 6.768
3631.653 53.146 2.373
3632.476 55.943 -2.021
3633.300 58.740 0.219
3634.123 65.322 2.459
3634.946 60.701 6.064
3635.769 56.080 9.670
3636.592 46.273 11.066
3637.415 43.790 12.461
3638.239 51.770 16.327
3639.062 53.524 10.894
3639.885 49.713 5.002
3640.708 52.034 7.201
3641.531 43.845 9.401
3642.355 47.161 7.266
3643.178 50.478 6.704
3644.001 52.402 6.143
3644.824 50.482 9.663
3645.647 54.766 3.119
3646.471 56.677 7.336
3647.294 63.537 3.195
3648.117 59.937 10.444
3648.940 56.337 9.904
3649.763 55.339 6.680
3650.587 54.340 3.457
3651.410 57.458 3.810
3652.233 60.575 4.163
3653.056 64.167 11.732
3653.879 67.759 15.063
3654.702 56.407 5.712
3655.526 59.177 5.892
3656.349 61.946 6.072
3657.172 50.452 1.971
3657.995 50.890 3.340
3658.818 51.328 -4.218
3659.642 45.634 -2.938
3660.465 48.236 0.683
3661.288 34.204 8.109
3662.111 33.118 15.536
3662.934 41.811 11.078
3663.758 45.865 9.432
3664.581 48.504 3.365
3665.404 40.202 2.341
3666.227 38.308 -1.946
3667.050 37.565 -1.470
3667.873 36.822 -0.994
3668.697 53.331 -5.395
3669.520 55.129 -0.625
3670.343 59.614 -0.993
3671.166 58.063 -1.361
3671.989 42.593 -7.124
3672.813 45.356 -7.321
3673.636 45.982 10.559
3674.459 46.609 12.621
3675.282 41.186 5.983
3676.105 44.621 8.822
3676.929 48.056 6.183
3677.752 47.146 3.545
3678.575 46.236 5.226
3679.398 39.616 2.359
3680.221 42.568 11.230
3681.044 37.488 11.921
3681.868 36.476 9.531
3682.691 19.414 3.420
3683.514 19.883 0.885
3684.337 31.351 2.093
3685.160 33.954 3.301
3685.984 44.813 1.150
3686.807 55.672 -0.645
3687.630 54.033 -2.440
3688.453 53.390 9.032
3689.276 52.746 11.531
3690.100 50.546 2.016
3690.923 53.468 5.552
3691.746 56.391 9.088
3692.569 51.102 2.699
3693.392 45.814 3.650
3694.216 48.624 5.346
3695.039 46.445 7.042
3695.862 45.637 7.749
3696.685 45.360 4.344
3697.508 45.084 -2.121
3698.331 40.882 1.025
3699.155 43.991 2.874
3699.978 54.748 4.723
3700.801 65.506 11.993
3701.624 61.386 11.900
3702.447 51.392 10.045
3703.271 49.909 10.575
3704.094 54.810 11.105
3704.917 71.817 12.532
3705.740 68.454 8.193
3706.563 54.692 3.853
3707.387 57.705 9.608
3708.210 49.193 7.837
3709.033 41.558 2.962
3709.856 33.924 -2.013
3710.679 31.543 0.221
3711.502 28.272 1.312
3712.326 24.343 2.403
3713.149 11.456 -0.072
3713.972 14.726 -2.546
3714.795 38.325 4.956
3715.618 40.700 5.361
3716.442 48.799 5.767
3717.265 48.618 10.391
3718.088 48.437 3.991
3718.911 49.934 2.966
3719.734 51.422 5.049
3720.558 52.910 4.222
3721.381 47.250 3.395
3722.204 48.998 2.875
3723.027 48.549 3.585
3723.850 50.673 1.555
3724.674 46.028 -10.647
3725.497 41.383 -5.734
3726.320 60.646 3.880
3727.143 59.263 0.124
3727.966 56.044 6.461
3728.789 42.494 2.312
3729.613 46.897 4.005
3730.436 48.717 3.584
3731.259 50.537 5.162
3732.082 49.085 3.478
3732.905 49.019 1.793
3733.729 37.018 -1.400
3734.552 39.949 4.647
3735.375 43.075 4.290
3736.198 36.941 8.572
3737.021 37.700 12.854
3737.845 31.220 13.391
3738.668 24.740 13.928
3739.491 28.032 3.385
3740.314 31.458 5.230
3741.137 43.051 0.879
3741.960 41.636 0.105
3742.784 42.268 -0.670
3743.607 40.622 2.474
3744.430 56.682 1.524
3745.253 55.877 0.573
3746.076 47.392 6.826
3746.900 47.272 3.539
3747.723 52.189 1.484
3748.546 43.591 4.811
3749.369 44.014 5.793
3750.192 44.437 4.407
3751.016 47.638 7.673
3751.839 54.667 5.235
3752.662 55.452 2.584
3753.485 56.236 -0.068
3754.308 53.829 6.072
3755.132 58.857 4.695
3755.955 57.520 2.396
3756.778 54.118 4.988
3757.601 50.036 4.829
3758.424 50.809 8.474
3759.247 51.582 6.288
3760.071 49.944 8.020
3760.894 46.381 8.941
3761.717 49.530 7.445
3762.540 54.654 0.004
3763.363 58.481 -0.023
3764.187 49.868 10.448
3765.010 52.951 11.171
3765.833 61.375 4.083
3766.656 60.815 6.175
3767.479 53.603 3.597
3768.303 50.304 2.616
3769.126 60.304 1.636
3769.949 60.957 -3.600
3770.772 54.517 -1.634
3771.595 52.543 0.332
3772.418 51.157 2.363
3773.242 49.772 2.769
3774.065 54.875 3.175
3774.888 55.838 1.851
3775.711 52.086 0.526
3776.534 45.472 -2.141
3777.358 42.629 -3.991
3778.181 54.681 11.023
3779.004 52.785 8.058
3779.827 61.415 11.384
3780.650 61.394 11.555
3781.474 53.978 1.271
3782.297 46.562 0.048
3783.120 47.044 -1.189
3783.943 44.663 -2.427
3784.766 39.182 5.198
3785.589 33.702 1.143
3786.413 29.719 -2.912
3787.236 43.343 7.586
3788.059 38.976 10.327
3788.882 52.551 4.389
3789.705 50.674 4.671
3790.529 51.191 5.644
3791.352 51.709 6.616
3792.175 51.530 5.008
3792.998 53.091 8.393
3793.821 54.653 2.698
3794.645 63.008 6.445
3795.468 61.315 2.326
3796.291 55.325 3.700
3797.114 49.314 5.556
3797.937 43.302 7.412
3798.761 40.123 5.959
3799.584 48.530 4.505
3800.407 56.937 7.717
3801.230 59.661 10.351
3802.053 67.670 3.327
3802.876 66.573 2.669
3803.700 62.865 5.733
3804.523 59.007 5.536
3805.346 60.213 7.378
3806.169 61.420 7.220
3806.992 52.347 2.214
3807.816 51.758 3.050
3808.639 53.990 5.835
3809.462 52.992 2.372
3810.285 53.071 6.311
3811.108 53.149 7.660
3811.932 62.913 10.386
3812.755 59.598 5.826
3813.578 57.287 2.004
3814.401 60.232 1.308
3815.224 60.406 0.930
3816.047 52.319 0.552
3816.871 50.712 1.327
3817.694 60.207 5.423
3818.517 63.350 5.811
3819.340 59.106 6.199
3820.163 54.862 3.797
3820.987 60.524 5.935
3821.810 56.082 2.331
3822.633 54.710 3.825
3823.456 53.338 6.376
3824.279 59.286 1.481
3825.103 56.086 1.092
3825.926 58.971 4.661
3826.749 60.973 6.936
3827.572 62.975 8.884
3828.395 58.529 8.104
3829.219 47.466 8.659
3830.042 37.281 2.291
3830.865 27.096 4.659
3831.688 26.275 7.027
3832.511 21.378 -1.227
3833.334 31.282 0.500
3834.158 40.015 0.339
3834.981 41.565 3.454
3835.804 43.116 7.808
3836.627 36.111 3.344
3837.450 39.469 1.634
3838.274 41.379 -2.166
3839.097 43.290 -1.722
3839.920 49.277 -1.278
3840.743 58.819 -2.043
3841.566 57.202 -2.808
3842.390 55.585 0.577
3843.213 59.355 9.918
3844.036 63.125 5.742
3844.859 70.772 4.931
3845.682 71.668 8.414
3846.505 70.727 8.468
3847.329 69.786 8.521
3848.152 66.016 5.015
3848.975 62.246 3.694
3849.798 61.668 7.221
3850.621 61.089 5.248
3851.445 56.423 3.623
3852.268 51.958 7.805
3853.091 56.454 4.036
3853.914 60.433 -0.854
3854.737 60.234 -1.200
3855.561 47.781 -1.547
3856.384 50.983 3.087
3857.207 46.639 8.025
3858.030 35.608 4.574
3858.853 24.257 3.526
3859.677 12.906 -0.475
3860.500 15.811 1.541
3861.323 24.892 -2.997
3862.146 36.972 4.598
3862.969 50.923 0.132
3863.792 64.873 3.198
3864.616 69.757 1.922
3865.439 69.761 8.273
3866.262 68.943 3.371
3867.085 69.316 2.275
3867.908 69.690 -0.881
3868.732 72.398 3.472
3869.555 70.355 7.421
3870.378 68.311 5.042
3871.201 76.045 4.621
3872.024 79.985 5.453
3872.848 74.726 4.569
3873.671 69.466 7.630
3874.494 70.614 2.137
3875.317 68.916 -0.607
3876.140 67.219 -0.312
3876.963 78.953 -1.033
3877.787 78.557 1.162
3878.610 78.139 6.738
3879.433 76.215 6.492
3880.256 75.686 8.183
3881.079 73.666 6.729
3881.903 70.745 5.275
3882.726 68.274 5.428
3883.549 65.723 5.172
3884.372 68.366 4.137
3885.195 63.839 3.102
3886.019 62.214 3.018
3886.842 62.512 5.228
3887.665 73.147 9.132
3888.488 75.856 7.137
3889.311 78.565 9.755
3890.134 79.974 8.086
3890.958 69.563 6.455
3891.781 67.576 2.397
3892.604 57.761 5.567
3893.427 55.498 6.067
3894.250 53.234 7.451
3895.074 55.458 2.820
3895.897 66.058 -0.912
3896.720 74.796 -0.363
3897.543 82.821 0.185
3898.366 78.989 5.141
3899.190 75.158 1.516
3900.013 72.871 0.913
3900.836 70.585 0.310
3901.659 71.749 9.681
3902.482 65.299 5.375
3903.306 68.340 2.811
3904.129 70.976 1.523
3904.952 77.833 2.876
3905.775 84.161 -4.334
3906.598 90.488 0.575
3907.421 89.723 0.676
3908.245 89.078 0.776
3909.068 88.434 8.183
3909.891 67.189 4.413
3910.714 52.172 5.214
3911.537 38.476 3.406
3912.361 35.470 7.349
3913.184 32.463 5.745
3914.007 50.149 4.140
3914.830 66.155 4.209
3915.653 82.161 4.278
3916.477 86.798 0.699
3917.300 97.302 8.609
3918.123 94.843 11.426
3918.946 91.942 1.859
3919.769 95.778 3.917
3920.592 99.613 4.195
3921.416 96.866 8.039
3922.239 92.400 2.349
3923.062 87.935 3.457
3923.885 89.787 3.097
3924.708 91.640 3.793
3925.532 95.932 0.859
3926.355 97.739 2.813
3927.178 109.795 10.336
3928.001 108.115 10.644
3928.824 109.463 10.685
3929.648 110.484 10.725
3930.471 107.302 0.693
3931.294 100.574 0.665
3932.117 103.581 6.417
3932.940 104.855 5.377
3933.764 102.294 1.315
3934.587 102.814 12.301
3935.410 108.807 12.391
3936.233 113.781 2.746
3937.056 118.326 1.210
3937.879 115.227 6.309
3938.703 114.282 4.107
3939.526 122.247 2.255
3940.349 123.443 4.019
3941.172 120.793 8.324
3941.995 120.889 8.536
3942.819 126.496 7.961
3943.642 122.822 1.937
3944.465 130.610 4.004
3945.288 128.183 2.045
3946.111 128.574 2.113
3946.935 119.669 2.181
3947.758 122.840 3.794
3948.581 126.825 4.228
3949.404 139.112 1.281
3950.227 134.479 4.316
3951.050 134.233 8.406
3951.874 136.920 3.805
3952.697 142.853 2.912
3953.520 138.747 5.231
3954.343 137.873 -0.245
3955.166 143.850 4.327
3955.990 149.827 6.298
3956.813 147.148 3.830
3957.636 151.654 8.027
3958.459 151.110 5.098
3959.282 152.867 10.161
3960.106 157.137 8.869
3960.929 160.020 3.916
3961.752 157.661 2.798
3962.575 162.934 9.110
3963.398 159.272 4.971
3964.222 171.913 3.705
3965.045 168.413 2.440
3965.868 178.480 7.871
3966.691 178.507 4.091
3967.514 176.541 7.848
3968.337 174.575 9.508
3969.161 175.987 6.352
3969.984 177.399 10.223
3970.807 187.428 3.573
3971.630 181.263 4.788
3972.453 159.428 6.672
3973.277 138.357 -0.771
3974.100 120.343 -0.430
3974.923 118.204 2.189
3975.746 116.064 8.034
3976.569 139.872 5.969
3977.393 166.805 6.462
3978.216 193.738 7.379
3979.039 198.047 4.161
3979.862 195.067 11.999
3980.685 187.082 9.555
3981.508 177.904 12.557
3982.332 161.684 5.490
3983.155 136.161 -1.577
3983.978 115.784 1.901
3984.801 95.407 6.272
3985.624 99.402 3.757
3986.448 110.032 10.656
3987.271 130.390 9.463
3988.094 150.748 5.141
3988.917 150.785 3.708
3989.740 152.870 7.623
3990.564 143.871 6.022
3991.387 144.180 2.400
3992.210 141.864 2.467
3993.033 141.628 2.534
3993.856 139.689 3.548
3994.679 136.553 3.981
3995.503 133.418 3.246
3996.326 132.294 -0.015
3997.149 126.868 2.232
3997.972 121.442 4.479
3998.795 116.856 8.108
3999.619 128.399 0.170
4000.442 131.989 4.841
4001.265 126.770 4.947
4002.088 121.551 6.324
4002.911 122.740 5.565
4003.735 123.971 6.509
4004.558 125.201 3.721
4005.381 120.931 1.516
4006.204 120.580 0.979
4007.027 124.427 4.238
4007.851 115.985 15.738
4008.674 116.144 12.729
4009.497 118.343 5.610
4010.320 114.049 7.864
4011.143 110.104 6.029
4011.966 107.130 -0.926
4012.790 110.724 -0.196
4013.613 117.306 -1.722
4014.436 120.515 0.496
4015.259 115.698 4.568
4016.082 116.084 4.587
4016.906 116.470 6.288
4017.729 110.989 7.481
4018.552 113.149 7.320
4019.375 113.857 7.159
4020.198 110.918 0.523
4021.022 113.341 3.454
4021.845 115.765 8.312
4022.668 107.947 4.758
4023.491 107.756 4.659
4024.314 115.201 3.782
4025.137 113.506 2.904
4025.961 115.417 2.657
4026.784 113.321 -0.741
4027.607 113.772 2.488
4028.430 109.655 6.562
4029.253 108.850 6.096
4030.077 117.263 4.904
4030.900 112.896 9.847
4031.723 109.408 3.344
4032.546 110.393 4.739
4033.369 110.136 6.473
4034.193 110.182 4.356
4035.016 105.220 4.098
4035.839 100.258 3.841
4036.662 106.796 2.858
4037.485 107.473 4.419
4038.309 108.150 6.161
4039.132 104.730 3.745
4039.955 106.979 1.329
4040.778 105.228 3.100
4041.601 103.477 2.071
4042.424 107.799 2.913
4043.248 106.209 7.126
4044.071 105.413 2.602
4044.894 105.847 -0.241
4045.717 106.282 7.208
4046.540 102.882 5.128
4047.364 102.621 7.541
4048.187 102.360 3.859
4049.010 104.505 4.827
4049.833 106.650 2.069
4050.656 107.769 0.552
4051.480 108.887 8.418
4052.303 99.959 5.377
4053.126 100.306 3.641
4053.949 103.585 4.347
4054.772 101.028 3.840
4055.595 101.686 4.649
4056.419 95.828 5.885
4057.242 96.249 3.412
4058.065 96.775 5.738
4058.888 95.017 -0.328
4059.711 93.258 -3.209
4060.535 89.301 6.459
4061.358 85.344 8.382
4062.181 88.109 2.287
4063.004 97.456 6.723
4063.827 93.977 7.064
4064.651 91.266 4.696
4065.474 91.235 7.070
4066.297 91.204 0.745
4067.120 81.790 5.230
4067.943 84.972 9.639
4068.766 87.790 11.546
4069.590 88.920 13.453
4070.413 81.457 6.237
4071.236 78.306 5.862
4072.059 78.065 4.904
4072.882 77.337 4.155
4073.706 76.045 5.133
4074.529 74.753 9.473
4075.352 70.638 3.602
4076.175 73.348 1.419
4076.998 75.278 4.069
4077.822 77.208 2.614
4078.645 75.664 3.194
4079.468 74.119 6.272
4080.291 72.795 9.349
4081.114 72.699 5.449
4081.938 67.658 5.000
4082.761 69.156 7.395
4083.584 70.107 9.680
4084.407 70.299 1.061
4085.230 64.357 2.714
4086.053 65.977 2.053
4086.877 65.283 1.391
4087.700 71.068 5.791
4088.523 72.317 2.336
4089.346 64.747 1.640
4090.169 61.414 4.890
4090.993 65.041 5.410
4091.816 69.092 7.257
4092.639 64.081 2.336
4093.462 65.570 4.571
4094.285 59.969 4.738
4095.109 61.101 0.796
4095.932 60.820 2.778
4096.755 67.057 4.503
4097.578 62.184 3.897
4098.401 64.954 3.070
4099.224 63.495 5.942
4100.048 62.477 3.377
4100.871 67.612 4.644
4101.694 66.255 5.446
4102.517 64.540 6.247
4103.340 63.573 5.700
4104.164 61.599 6.774
4104.987 62.798 4.502
4105.810 66.493 4.498
4106.633 57.024 6.697
4107.456 59.923 3.938
4108.280 61.721 8.680
4109.103 62.110 9.523
4109.926 67.407 11.505
4110.749 66.881 8.074
4111.572 60.638 1.756
4112.396 64.998 3.295
4113.219 67.367 6.266
4114.042 64.387 6.413
4114.865 58.789 1.201
4115.688 63.380 5.558
4116.511 61.149 6.337
4117.335 61.147 4.693
4118.158 60.280 2.655
4118.981 64.089 5.454
4119.804 66.822 7.493
4120.627 62.002 3.482
4121.451 64.802 -1.272
4122.274 61.785 6.724
4123.097 61.314 5.663
4123.920 61.995 -0.269
4124.743 60.892 2.698
4125.567 61.789 4.289
4126.390 59.297 1.678
4127.213 61.481 7.132
4128.036 64.016 4.089
4128.859 66.551 6.463
4129.682 61.084 4.607
4130.506 59.199 1.691
4131.329 58.680 5.226
4132.152 64.603 5.286
4132.975 60.281 3.357
4133.798 60.885 2.089
4134.622 62.734 1.536
4135.445 58.612 4.672
4136.268 58.648 9.384
4137.091 58.685 1.861
4137.914 57.622 2.619
4138.738 60.873 -0.835
4139.561 55.199 7.366
4140.384 57.489 5.499
4141.207 58.627 0.368
4142.030 57.247 4.102
4142.854 60.496 3.556
4143.677 64.046 6.013
4144.500 59.609 2.822
4145.323 58.335 4.076
4146.146 55.024 2.075
4146.969 56.863 5.439
4147.793 55.193 4.507
4148.616 56.037 2.646
4149.439 51.684 2.936
4150.262 56.550 1.102
4151.085 52.954 2.875
4151.909 53.923 1.512
4152.732 54.126 5.225
4153.555 50.749 5.888
4154.378 55.471 4.906
4155.201 51.536 3.332
4156.025 51.052 4.535
4156.848 54.623 4.377
4157.671 54.107 2.076
4158.494 51.663 2.073
4159.317 50.356 -0.324
4160.140 50.873 1.654
4160.964 49.850 4.532
4161.787 48.828 2.111
4162.610 51.625 2.303
4163.433 55.178 2.663
4164.256 48.677 5.373
4165.080 48.622 7.407
4165.903 46.797 3.284
4166.726 45.881 1.156
4167.549 49.924 3.045
4168.372 55.679 4.653
4169.196 52.305 7.438
4170.019 51.065 7.136
4170.842 50.250 6.741
4171.665 49.435 1.681
4172.488 48.298 4.874
4173.311 50.368 4.800
4174.135 50.665 1.542
4174.958 53.348 5.525
4175.781 54.146 3.831
4176.604 51.727 2.012
4177.427 49.308 7.004
4178.251 52.428 5.005
4179.074 53.275 5.949
4179.897 44.749 7.381
4180.720 44.949 3.526
4181.543 49.522 1.208
4182.367 42.440 2.583
4183.190 46.661 5.030
4184.013 51.183 6.387
4184.836 51.274 3.677
4185.659 51.365 3.254
4186.483 44.378 2.346
4187.306 45.758 2.504
4188.129 49.871 0.017
4188.952 52.185 4.127
4189.775 44.615 -0.108
4190.598 47.228 1.444
4191.422 43.582 0.777
4192.245 51.751 3.441
4193.068 47.279 5.034
4193.891 46.137 5.003
4194.714 48.083 3.084
4195.538 50.523 3.868
4196.361 43.986 0.843
4197.184 46.103 -0.164
4198.007 49.740 2.047
4198.830 49.127 1.790
4199.654 51.219 2.245
4200.477 47.628 7.129
4201.300 44.565 1.972
4202.123 50.839 1.922
4202.946 46.535 4.439
4203.769 43.117 2.829
4204.593 46.421 5.266
4205.416 46.217 10.140
4206.239 46.275 1.808
4207.062 50.624 2.498
4207.885 53.450 0.379
4208.709 46.891 6.017
4209.532 49.087 6.422
4210.355 52.294 3.700
4211.178 51.830 5.895
4212.001 51.366 3.340
4212.825 45.536 4.860
4213.648 45.727 5.764
4214.471 50.299 0.973
4215.294 47.126 -3.817
4216.117 51.813 2.441
4216.941 46.900 2.575
4217.764 50.928 4.694
4218.587 43.840 -0.113
4219.410 47.553 0.577
4220.233 45.067 1.267
4221.056 46.323 3.780
4221.880 49.128 4.124
4222.703 46.657 3.436
4223.526 45.636 2.266
4224.349 46.566 1.941
4225.172 51.626 3.325
4225.996 49.511 3.070
4226.819 46.964 4.298
4227.642 48.908 3.561
4228.465 46.340 1.190
4229.288 47.012 6.677
4230.112 50.790 4.248
4230.935 51.522 1.463
4231.758 52.758 4.300
4232.581 48.331 2.299
4233.404 49.430 4.043
4234.227 51.474 7.134
4235.051 49.824 1.573
4235.874 52.323 2.613
4236.697 51.350 3.389
4237.520 45.747 2.799
4238.343 47.980 3.451
4239.167 49.568 3.726
4239.990 51.972 2.572
4240.813 48.570 0.543
4241.636 51.358 0.227
4242.459 53.662 2.810
4243.283 52.934 5.348
4244.106 56.668 4.875
4244.929 49.754 5.136
4245.752 53.630 8.604
4246.575 54.044 6.941
4247.399 56.578 6.085
4248.222 55.561 6.813
4249.045 51.847 4.431
4249.868 50.706 4.313
4250.691 45.976 4.659
4251.514 50.311 6.607
4252.338 54.448 2.700
4253.161 58.691 2.780
4253.984 55.747 7.135
4254.807 49.424 4.855
4255.630 49.397 4.150
4256.454 51.404 0.200
4257.277 50.739 -0.015
4258.100 55.674 2.133
4258.923 58.665 4.058
4259.746 54.793 5.734
4260.570 59.322 4.591
4261.393 56.438 3.784
4262.216 50.273 4.355
4263.039 49.951 5.241
4263.862 53.080 6.078
4264.685 54.973 3.498
4265.509 50.036 -1.561
4266.332 50.655 -1.595
4267.155 54.792 4.024
4267.978 54.250 6.378
4268.801 55.561 7.231
4269.625 57.547 4.938
4270.448 58.264 4.487
4271.271 53.045 2.993
4272.094 55.201 2.248
4272.917 57.022 3.609
4273.741 55.396 1.849
4274.564 53.899 3.642
4275.387 57.662 6.141
4276.210 60.534 0.398
4277.033 54.659 1.830
4277.856 52.833 5.290
4278.680 58.618 7.016
4279.503 53.734 5.970
4280.326 56.077 1.112
4281.149 50.804 1.715
4281.972 51.839 3.510
4282.796 49.053 0.544
4283.619 53.448 4.894
4284.442 52.274 5.857
4285.265 49.798 5.296
4286.088 49.275 7.535
4286.912 49.558 4.395
4287.735 52.482 4.008
4288.558 48.826 0.958
4289.381 52.403 4.891
4290.204 48.659 6.443
4291.028 51.578 2.419
4291.851 50.110 5.855
4292.674 48.643 3.883
4293.497 46.678 1.374
4294.320 48.763 0.913
4295.143 47.819 2.455
4295.967 48.674 3.647
4296.790 51.538 6.051
4297.613 49.817 3.417
4298.436 51.509 3.330
4299.259 49.080 5.543
4300.083 46.940 1.083
4300.906 50.985 2.572
4301.729 50.245 8.916
4302.552 45.408 7.381
4303.375 44.980 -0.351
4304.199 49.872 4.201
4305.022 47.842 7.089
4305.845 45.546 2.790
4306.668 47.308 3.955
4307.491 45.754 2.029
4308.314 44.584 -1.802
4309.138 45.132 4.805
4309.961 45.986 4.215
4310.784 46.594 3.884
4311.607 47.203 5.955
4312.430 43.315 4.536
4313.254 44.304 2.829
4314.077 45.580 3.742
4314.900 46.467 -0.357
4315.723 45.255 1.712
4316.546 48.092 2.552
4317.370 46.620 2.039
4318.193 49.096 3.416
4319.016 49.239 3.224
4319.839 47.268 0.614
4320.662 45.296 3.916
4321.486 41.222 3.344
4322.309 39.051 2.824
4323.132 42.804 2.495
4323.955 47.237 4.060
4324.778 41.667 5.233
4325.601 43.512 1.402
4326.425 47.159 0.473
4327.248 45.690 2.327
4328.071 45.411 2.364
4328.894 46.100 7.130
4329.717 43.857 3.602
4330.541 44.613 4.699
4331.364 44.161 5.704
4332.187 47.844 2.354
4333.010 48.150 3.206
4333.833 46.578 4.583
4334.657 44.855 3.179
4335.480 46.204 5.595
4336.303 45.698 3.558
4337.126 44.539 6.054
4337.949 46.237 2.386
4338.772 46.972 0.075
4339.596 44.912 4.958
4340.419 49.007 4.712
4341.242 50.870 4.556
4342.065 45.226 5.257
4342.888 48.016 0.936
4343.712 48.547 4.151
4344.535 51.667 1.912
4345.358 49.932 5.109
4346.181 45.290 4.712
4347.004 45.554 3.777
4347.828 44.862 3.815
4348.651 50.565 4.999
4349.474 51.226 3.393
4350.297 46.946 2.502
4351.120 48.040 6.209
4351.944 44.659 2.007
4352.767 44.223 -2.821
4353.590 49.135 8.063
4354.413 53.858 3.148
4355.236 51.987 1.385
4356.059 47.176 4.429
4356.883 46.111 8.214
4357.706 44.430 5.658
4358.529 42.538 5.798
4359.352 45.490 6.487
4360.175 49.166 3.528
4360.999 49.321 5.648
4361.822 51.143 6.355
4362.645 54.611 6.518
4363.468 47.885 3.220
4364.291 41.160 3.935
4365.115 44.150 4.832
4365.938 45.967 2.554
4366.761 46.216 1.074
4367.584 47.262 0.652
4368.407 52.037 3.386
4369.230 51.272 5.319
4370.054 52.824 3.475
4370.877 52.630 2.683
4371.700 52.436 4.767
4372.523 48.702 3.139
4373.346 49.178 6.425
4374.170 51.644 5.208
4374.993 47.225 4.247
4375.816 53.723 4.845
4376.639 48.726 4.243
4377.462 44.808 1.307
4378.286 46.861 0.857
4379.109 51.441 5.167
4379.932 51.178 3.317
4380.755 50.526 1.981
4381.578 49.873 4.724
4382.401 48.131 8.077
4383.225 47.275 2.516
4384.048 48.781 3.626
4384.871 47.039 5.968
4385.694 46.000 4.877
4386.517 49.447 4.164
4387.341 46.556 1.460
4388.164 46.341 -1.281
4388.987 48.330 -0.301
4389.810 48.642 3.848
4390.633 50.671 4.136
4391.457 47.011 4.228
4392.280 48.815 4.250
4393.103 49.024 4.892
4393.926 46.411 3.982
4394.749 45.204 3.071
4395.573 50.203 3.179
4396.396 48.506 3.953
4397.219 45.770 8.190
4398.042 46.249 7.178
4398.865 44.880 4.238
4399.688 47.157 5.116
4400.512 44.040 5.982
4401.335 44.458 3.335
4402.158 41.572 5.235
4402.981 46.508 7.969
4403.804 46.070 8.369
4404.628 44.278 4.589
4405.451 48.582 2.177
4406.274 41.778 3.217
4407.097 44.026 3.838
4407.920 39.152 3.524
4408.744 43.110 5.555
4409.567 43.715 1.332
4410.390 44.317 2.821
4411.213 42.946 2.555
4412.036 44.472 3.669
4412.859 48.326 8.285
4413.683 42.519 2.897
4414.506 44.712 3.965
4415.329 45.160 4.386
4416.152 44.830 2.027
4416.975 47.553 4.629
4417.799 45.407 2.083
4418.622 43.207 3.629
4419.445 47.032 3.584
4420.268 42.060 2.715
4421.091 43.548 -0.946
4421.915 48.631 -0.632
4422.738 47.930 5.654
4423.561 44.174 8.865
4424.384 45.855 1.086
4425.207 42.161 4.393
4426.031 43.636 3.795
4426.854 40.998 5.787
4427.677 44.495 -0.134
4428.500 42.700 4.006
4429.323 43.132 1.960
4430.146 44.701 1.712
4430.970 44.423 5.530
4431.793 43.257 5.678
4432.616 46.673 4.993
4433.439 49.130 2.979
4434.262 42.867 3.117
4435.086 41.277 2.240
4435.909 45.777 5.430
4436.732 43.339 6.747
4437.555 40.901 2.035
4438.378 44.058 1.733
4439.202 47.504 3.782
4440.025 42.226 1.248
4440.848 43.137 4.363
4441.671 46.066 3.507
4442.494 44.472 6.742
4443.317 40.570 0.314
4444.141 44.966 2.863
4444.964 47.936 3.647
4445.787 42.772 1.189
4446.610 42.475 -0.010
4447.433 46.679 0.199
4448.257 44.303 4.011
4449.080 43.068 2.639
4449.903 42.609 3.551
4450.726 42.150 4.137
4451.549 45.493 4.969
4452.373 47.080 1.446
4453.196 48.420 2.045
4454.019 44.412 3.189
4454.842 48.945 3.382
4455.665 42.526 6.756
4456.488 46.461 4.086
4457.312 47.591 4.993
4458.135 44.809 2.312
4458.958 45.434 5.284
4459.781 47.311 4.881
4460.604 44.152 5.616
4461.428 50.867 6.743
4462.251 47.920 1.376
4463.074 47.409 1.828
4463.897 52.545 6.226
4464.720 50.666 1.905
4465.544 44.047 2.797
4466.367 47.484 5.903
4467.190 42.595 3.772
4468.013 46.918 1.073
4468.836 51.111 -3.159
4469.660 45.376 5.063
4470.483 40.571 3.778
4471.306 44.120 5.034
4472.129 47.251 5.764
4472.952 50.382 4.910
4473.775 53.561 8.332
4474.599 49.373 5.553
4475.422 45.114 7.318
4476.245 45.414 9.083
4477.068 48.359 3.565
4477.891 47.431 0.165
4478.715 46.824 5.442
4479.538 45.465 2.344
4480.361 44.832 6.078
4481.184 47.736 5.228
4482.007 47.969 -0.596
4482.831 46.314 -2.490
4483.654 50.592 5.325
4484.477 50.318 0.797
4485.300 50.044 6.560
4486.123 46.381 2.326
4486.946 43.040 1.801
4487.770 46.640 4.233
4488.593 50.226 5.058
4489.416 46.949 -0.793
4490.239 47.102 0.801
4491.062 47.254 3.366
4491.886 44.406 0.685
4492.709 41.558 1.009
4493.532 48.916 -0.033
4494.355 51.361 6.251
4495.178 47.546 3.866
4496.002 47.067 0.397
4496.825 45.966 2.646
4497.648 49.064 5.620
4498.471 50.608 5.836
4499.294 51.137 3.175
4500.118 51.666 2.819
4500.941 50.839 2.756
4501.764 47.435 0.005
4502.587 50.304 4.095
4503.410 45.139 7.341
4504.233 46.004 5.120
4505.057 46.878 3.771
4505.880 48.300 6.424
4506.703 49.303 3.339
4507.526 46.988 5.353
4508.349 49.583 5.469
4509.173 52.591 7.469
4509.996 48.380 4.800
4510.819 53.884 1.745
4511.642 54.854 2.912
4512.465 55.935 5.832
4513.289 53.440 0.127
4514.112 50.945 1.273
4514.935 51.750 4.369
4515.758 48.016 4.190
4516.581 47.334 6.225
4517.404 51.117 6.157
4518.228 49.244 1.647
4519.051 46.990 1.420
4519.874 47.892 5.939
4520.697 49.135 7.488
4521.520 44.241 2.084
4522.344 45.371 2.131
4523.167 49.758 8.666
4523.990 46.812 7.750
4524.813 48.428 5.825
4525.636 48.131 4.526
4526.460 47.835 2.195
4527.283 51.660 2.561
4528.106 52.999 4.741
4528.929 49.162 3.025
4529.752 47.960 -0.647
4530.576 54.489 2.610
4531.399 52.338 3.495
4532.222 52.434 3.653
4533.045 52.530 3.664
4533.868 51.690 1.072
4534.691 53.182 7.788
4535.515 56.559 5.639
4536.338 52.248 0.835
4537.161 52.167 0.673
4537.984 52.087 2.822
4538.807 53.991 4.531
4539.631 57.482 1.148
4540.454 57.812 1.009
4541.277 54.050 0.869
4542.100 59.091 5.333
4542.923 54.942 3.250
4543.747 56.850 0.781
4544.570 55.584 2.996
4545.393 58.784 1.739
4546.216 58.025 3.252
4547.039 62.303 3.545
4547.862 55.810 3.544
4548.686 57.784 2.076
4549.509 55.285 4.551
4550.332 52.787 3.075
4551.155 54.317 4.608
4551.978 55.847 8.642
4552.802 55.989 6.551
4553.625 54.698 3.896
4554.448 54.474 1.232
4555.271 54.250 1.120
4556.094 57.782 1.007
4556.918 53.475 1.743
4557.741 50.316 1.495
4558.564 56.652 3.965
4559.387 59.331 2.226
4560.210 59.936 3.485
4561.033 58.731 2.876
4561.857 62.689 3.916
4562.680 63.964 1.246
4563.503 62.406 2.226
4564.326 60.848 1.293
4565.149 58.760 3.450
4565.973 54.308 2.830
4566.796 59.092 3.440
4567.619 59.474 8.166
4568.442 59.854 4.350
4569.265 61.318 0.574
4570.089 59.005 2.909
4570.912 55.538 5.177
4571.735 59.128 7.820
4572.558 59.253 3.307
4573.381 58.555 2.265
4574.205 58.907 1.104
4575.028 56.803 2.032
4575.851 55.182 2.753
4576.674 52.494 2.140
4577.497 57.684 3.725
4578.320 58.115 3.908
4579.144 59.389 4.012
4579.967 56.381 2.736
4580.790 58.253 4.124
4581.613 57.255 1.473
4582.436 55.950 1.069
4583.260 57.024 0.726
4584.083 53.431 2.625
4584.906 56.362 6.377
4585.729 59.053 6.963
4586.552 56.875 5.697
4587.376 56.225 7.910
4588.199 56.291 9.898
4589.022 58.096 4.256
4589.845 56.036 3.865
4590.668 53.420 5.514
4591.491 52.856 2.675
4592.315 51.846 7.191
4593.138 53.029 1.413
4593.961 51.839 0.650
4594.784 57.041 5.292
4595.607 54.694 3.449
4596.431 57.680 6.290
4597.254 54.775 4.084
4598.077 54.594 2.863
4598.900 54.414 4.332
4599.723 51.333 0.427
4600.547 51.691 2.464
4601.370 49.883 1.305
4602.193 49.212 4.954
4603.016 48.541 5.165
4603.839 47.771 3.069
4604.663 48.057 3.117
4605.486 48.344 0.751
4606.309 49.338 0.481
4607.132 51.485 1.021
4607.955 51.707 -0.900
4608.778 48.267 1.647
4609.602 53.113 1.776
4610.425 51.740 0.283
4611.248 46.567 5.061
4612.071 49.254 0.483
4612.894 42.224 3.049
4613.718 40.325 1.296
4614.541 42.369 5.176
4615.364 44.413 2.838
4616.187 42.870 4.260
4617.010 51.223 8.029
4617.834 51.869 1.474
4618.657 42.548 1.785
4619.480 43.518 0.070
4620.303 46.276 0.141
4621.126 42.660 -2.382
4621.949 46.670 -0.396
4622.773 43.642 1.591
4623.596 43.482 3.026
4624.419 46.114 0.569
4625.242 41.956 3.438
4626.065 47.765 7.370
4626.889 45.146 5.373
4627.712 49.626 3.286
4628.535 43.562 0.159
4629.358 42.689 0.297
4630.181 44.728 5.081
4631.005 51.996 3.185
4631.828 48.312 6.498
4632.651 44.703 8.972
4633.474 47.944 6.392
4634.297 49.251 7.103
4635.121 42.648 2.773
4635.944 45.652 1.031
4636.767 45.694 4.747
4637.590 44.188 6.672
4638.413 48.658 3.946
4639.236 42.198 1.993
4640.060 44.335 2.428
4640.883 43.157 3.978
4641.706 41.365 2.941
4642.529 46.321 3.998
4643.352 45.585 5.493
4644.176 44.849 3.296
4644.999 47.426 3.009
4645.822 47.003 2.394
4646.645 40.389 1.461
4647.468 42.663 5.065
4648.292 45.289 1.317
4649.115 43.854 3.968
4649.938 43.927 6.741
4650.761 48.234 6.394
4651.584 43.036 4.777
4652.407 42.197 4.507
4653.231 41.134 7.220
4654.054 47.754 4.393
4654.877 46.203 4.937
4655.700 39.061 0.187
4656.523 42.672 -0.438
4657.347 42.229 0.386
4658.170 37.918 4.371
4658.993 44.765 3.613
4659.816 40.124 4.747
4660.639 43.919 -0.188
4661.463 42.798 2.265
4662.286 41.394 3.625
4663.109 38.349 2.672
4663.932 39.367 -0.090
4664.755 43.823 4.721
4665.578 45.372 3.520
4666.402 47.085 7.780
4667.225 44.014 4.423
4668.048 44.954 5.209
4668.871 45.895 5.995
4669.694 46.586 4.189
4670.518 42.538 2.127
4671.341 42.998 2.798
4672.164 43.837 -1.102
4672.987 47.764 6.265
4673.810 49.737 7.256
4674.634 44.113 5.792
4675.457 42.044 4.203
4676.280 37.363 0.187
4677.103 39.513 5.378
4677.926 40.921 3.170
4678.750 39.343 2.465
4679.573 39.281 2.887
4680.396 39.218 1.896
4681.219 36.307 2.457
4682.042 40.232 3.017
4682.865 40.932 1.131
4683.689 43.936 5.511
4684.512 44.276 2.923
4685.335 44.287 0.819
4686.158 45.768 5.404
4686.981 40.151 3.147
4687.805 41.542 0.634
4688.628 37.954 6.580
4689.451 41.445 7.505
4690.274 44.141 4.597
4691.097 42.957 -0.579
4691.921 38.444 1.925
4692.744 39.850 6.279
4693.567 39.102 6.531
4694.390 41.742 4.338
4695.213 43.197 4.805
4696.036 39.011 3.985
4696.860 36.381 -0.797
4697.683 43.524 2.682
4698.506 42.815 9.649
4699.329 42.738 4.940
4700.152 42.661 3.495
4700.976 40.282 1.525
4701.799 42.305 4.923
4702.622 43.966 3.397
4703.445 48.593 3.593
4704.268 47.350 0.276
4705.092 37.521 2.020
4705.915 41.091 3.388
4706.738 41.670 5.340
4707.561 43.530 2.054
4708.384 41.091 5.011
4709.208 41.972 4.798
4710.031 44.090 4.118
4710.854 38.067 -1.482
4711.677 38.954 0.418
4712.500 40.787 3.920
4713.323 44.783 5.712
4714.147 45.329 4.316
4714.970 45.387 6.998
4715.793 41.049 6.122
4716.616 37.450 7.824
4717.439 42.288 2.440
4718.263 44.112 4.795
4719.086 42.713 3.521
4719.909 35.834 5.610
4720.732 33.801 1.832
4721.555 38.742 3.870
4722.379 43.122 1.851
4723.202 41.971 -1.337
4724.025 41.018 3.947
4724.848 41.696 7.559
4725.671 39.157 4.399
4726.494 39.292 3.597
4727.318 34.879 5.315
4728.141 34.295 7.281
4728.964 34.883 4.204
4729.787 35.470 1.165
4730.610 38.240 2.542
4731.434 37.424 4.497
4732.257 46.590 8.707
4733.080 43.294 3.074
4733.903 31.479 2.961
4734.726 35.561 1.610
4735.550 37.160 1.873
4736.373 35.521 4.147
4737.196 35.409 2.297
4738.019 34.858 0.401
4738.842 35.719 4.739
4739.666 36.163 0.205
4740.489 36.608 3.719
4741.312 42.070 5.062
4742.135 39.020 5.892
4742.958 41.868 3.607
4743.781 46.496 0.283
4744.605 36.727 1.988
4745.428 38.540 5.008
4746.251 41.251 3.727
4747.074 39.952 2.056
4747.897 38.654 3.390
4748.721 46.017 3.600
4749.544 44.142 0.986
4750.367 44.094 6.311
4751.190 40.292 6.728
4752.013 41.413 7.243
4752.837 40.102 1.448
4753.660 35.990 -1.760
4754.483 39.889 2.129
4755.306 42.024 5.319
4756.129 43.525 15.090
4756.952 45.170 16.176
4757.776 38.997 19.108
4758.599 43.433 28.864
4759.422 43.896 38.621
4760.245 41.584 37.120
4761.068 40.080 36.289
4761.892 40.887 40.947
4762.715 41.694 40.305
4763.538 39.534 40.075
4764.361 40.161 24.608
4765.184 35.042 9.141
4766.008 35.127 5.175
4766.831 39.186 1.079
4767.654 42.207 -0.857
4768.477 39.247 5.559
4769.300 42.200 4.999
4770.123 40.530 2.663
4770.947 37.344 1.609
4771.770 43.160 1.447
4772.593 40.423 2.684
4773.416 47.196 1.331
4774.239 46.222 5.787
4775.063 39.407 1.847
4775.886 36.977 1.961
4776.709 40.320 6.916
4777.532 40.123 3.233
4778.355 42.437 3.130
4779.179 40.064 3.952
4780.002 41.178 2.652
4780.825 42.060 4.362
4781.648 42.301 -0.508
4782.471 43.931 1.166
4783.295 41.724 7.273
4784.118 43.598 5.939
4784.941 40.976 3.275
4785.764 41.482 2.085
4786.587 44.413 5.855
4787.410 37.382 3.138
4788.234 41.970 3.324
4789.057 42.414 5.350
4789.880 36.440 3.046
4790.703 39.878 4.151
4791.526 44.047 6.511
4792.350 41.861 4.778
4793.173 39.741 2.422
4793.996 41.263 4.261
4794.819 43.842 8.111
4795.642 43.927 7.340
4796.466 40.523 4.698
4797.289 37.082 5.148
4798.112 40.961 8.357
4798.935 36.117 8.084
4799.758 39.543 5.389
4800.581 41.156 3.484
4801.405 43.038 3.162
4802.228 37.266 1.282
4803.051 39.761 3.122
4803.874 37.917 7.634
4804.697 37.172 3.492
4805.521 38.440 2.143
4806.344 35.305 6.777
4807.167 46.329 5.762
4807.990 46.683 2.539
4808.813 39.126 -0.685
4809.637 39.936 -3.085
4810.460 39.023 5.192
4811.283 42.141 1.489
4812.106 36.867 5.810
4812.929 37.023 6.537
4813.753 41.690 9.007
4814.576 43.130 4.673
4815.399 37.477 0.654
4816.222 36.145 5.120
4817.045 38.916 7.856
4817.868 39.322 1.609
4818.692 36.884 1.410
4819.515 42.399 6.405
4820.338 42.155 7.098
4821.161 40.842 2.119
4821.984 40.658 3.570
4822.808 41.311 3.566
4823.631 37.364 6.073
4824.454 39.449 7.694
4825.277 40.655 4.704
4826.100 36.218 2.445
4826.924 39.621 4.144
4827.747 41.663 4.838
4828.570 39.797 6.476
4829.393 38.821 4.154
4830.216 37.845 5.988
4831.039 45.755 1.045
4831.863 41.057 -0.583
4832.686 33.928 3.595
4833.509 38.081 2.058
4834.332 38.901 2.723
4835.155 41.267 3.083
4835.979 39.920 1.834
4836.802 38.265 2.680
4837.625 38.430 7.034
4838.448 38.806 3.560
4839.271 39.183 4.493
4840.095 38.228 0.033
4840.918 38.610 0.891
4841.741 38.385 1.749
4842.564 42.551 4.801
4843.387 41.302 5.499
4844.210 35.697 -1.257
4845.034 36.063 -0.240
4845.857 36.288 0.069
4846.680 36.513 0.378
4847.503 36.739 3.681
4848.326 40.014 2.274
4849.150 37.963 -1.630
4849.973 40.243 2.719
4850.796 42.362 4.493
4851.619 40.270 3.342
4852.442 39.589 1.068
4853.266 38.070 5.584
4854.089 42.433 7.483
4854.912 47.816 5.663
4855.735 44.556 3.958
4856.558 43.493 5.005
4857.382 42.430 2.514
4858.205 43.477 1.219
4859.028 41.866 5.960
4859.851 40.326 -0.980
4860.674 36.466 2.573
4861.497 42.687 11.306
4862.321 37.944 8.619
4863.144 34.454 0.396
4863.967 40.383 4.679
4864.790 39.544 3.350
4865.613 41.970 7.251
4866.437 44.395 5.560
4867.260 46.343 5.799
4868.083 46.577 3.304
4868.906 43.277 4.454
4869.729 42.490 -1.631
4870.553 41.702 2.968
4871.376 43.011 2.867
4872.199 44.436 2.420
4873.022 37.718 5.675
4873.845 37.088 1.859
4874.668 40.855 2.668
4875.492 42.248 2.305
4876.315 43.118 2.082
4877.138 41.682 1.859
4877.961 38.893 2.164
4878.784 41.231 2.920
4879.608 38.584 1.260
4880.431 34.264 6.121
4881.254 36.172 2.273
4882.077 39.205 -0.767
4882.900 42.042 6.819
4883.724 42.702 6.094
4884.547 37.915 2.434
4885.370 44.621 5.233
4886.193 43.406 6.190
4887.016 42.191 6.421
4887.840 44.384 4.514
4888.663 37.629 0.428
4889.486 40.663 1.849
4890.309 40.422 4.449
4891.132 40.997 1.092
4891.955 41.571 2.993
4892.779 43.253 2.794
4893.602 41.673 3.046
4894.425 40.730 3.808
4895.248 42.468 3.900
4896.071 42.993 4.373
4896.895 44.697 11.690
4897.718 45.394 8.450
4898.541 46.091 4.051
4899.364 41.268 6.723
4900.187 42.648 5.020
4901.011 41.505 3.206
4901.834 42.006 3.797
4902.657 42.779 -2.052
4903.480 44.016 0.727
4904.303 46.554 2.336
4905.126 43.004 2.792
4905.950 45.791 0.314
4906.773 47.150 4.128
4907.596 40.894 3.745
4908.419 44.685 0.780
4909.242 40.598 7.060
4910.066 44.812 3.782
4910.889 46.425 3.970
4911.712 44.308 6.044
4912.535 42.218 2.105
4913.358 41.182 5.982
4914.182 39.857 1.746
4915.005 43.999 -1.422
4915.828 43.986 0.311
4916.651 39.738 0.689
4917.474 47.506 3.162
4918.298 44.004 7.089
4919.121 44.126 7.128
4919.944 40.853 8.170
4920.767 44.433 3.679
4921.590 44.786 9.918
4922.413 45.530 11.048
4923.237 50.368 8.193
4924.060 41.891 5.020
4924.883 43.677 5.045
4925.706 46.140 4.575
4926.529 43.420 7.008
4927.353 46.589 6.910
4928.176 47.006 0.769
4928.999 45.942 1.284
4929.822 48.932 9.087
4930.645 50.764 4.897
4931.469 46.195 6.065
4932.292 47.001 4.228
4933.115 48.516 4.447
4933.938 48.581 4.058
4934.761 48.593 5.570
4935.584 48.604 4.858
4936.408 46.410 4.147
4937.231 45.383 0.560
4938.054 50.017 5.500
4938.877 43.789 5.557
4939.700 45.585 8.317
4940.524 52.227 11.247
4941.347 47.893 5.256
4942.170 48.386 7.274
4942.993 44.353 4.581
4943.816 44.019 3.489
4944.640 45.490 5.172
4945.463 42.793 5.978
4946.286 40.096 1.389
4947.109 50.164 6.890
4947.932 49.024 10.643
4948.755 46.687 2.067
4949.579 49.016 4.649
4950.402 49.456 2.370
4951.225 47.500 2.771
4952.048 44.587 0.609
4952.871 46.584 -2.393
4953.695 48.581 4.238
4954.518 49.797 6.256
4955.341 52.561 7.295
4956.164 46.757 2.345
4956.987 45.987 5.763
4957.811 46.226 5.513
4958.634 46.464 5.970
4959.457 44.007 6.428
4960.280 50.653 5.521
4961.103 47.158 -3.240
4961.927 46.167 -0.914
4962.750 45.699 4.593
4963.573 48.159 4.071
4964.396 46.619 3.927
4965.219 45.337 9.993
4966.042 50.899 8.769
4966.866 49.705 8.645
4967.689 51.202 8.521
4968.512 56.327 7.479
4969.335 54.279 4.229
4970.158 49.227 6.590
4970.982 53.351 2.573
4971.805 51.134 2.819
4972.628 51.683 7.394
4973.451 46.745 1.649
4974.274 45.417 6.082
4975.098 44.090 2.013
4975.921 49.591 1.080
4976.744 50.852 2.869
4977.567 52.283 4.773
4978.390 48.794 4.971
4979.213 54.057 4.916
4980.037 53.524 8.656
4980.860 52.018 4.127
4981.683 49.757 1.461
4982.506 49.586 0.004
4983.329 49.336 0.047
4984.153 49.087 1.542
4984.976 49.136 2.205
4985.799 50.763 3.620
4986.622 47.493 1.918
4987.445 51.117 5.236
4988.269 55.690 1.978
4989.092 54.448 4.727
4989.915 58.042 4.887
4990.738 59.721 5.047
4991.561 61.401 6.411
4992.385 58.655 8.938
4993.208 55.910 3.375
4994.031 57.839 6.589
4994.854 59.370 2.353
4995.677 58.082 2.959
4996.500 61.947 3.553
4997.324 65.812 -0.651
4998.147 59.054 1.890
4998.970 55.295 10.085
4999.793 58.161 9.311
5000.616 56.246 3.552
5001.440 61.775 5.178
5002.263 60.694 7.270
5003.086 59.052 0.392
5003.909 57.411 3.072
5004.732 61.134 7.785
5005.556 59.401 5.948
5006.379 66.777 0.755
5007.202 68.341 3.155
5008.025 60.670 2.704
5008.848 61.143 2.809
5009.671 64.608 6.425
5010.495 66.745 8.488
5011.318 58.997 9.222
5012.141 62.925 8.827
5012.964 58.798 0.805
5013.787 57.998 5.402
5014.611 54.753 1.859
5015.434 57.383 2.652
5016.257 59.635 3.446
5017.080 58.342 1.420
5017.903 57.854 6.586
5018.727 63.202 11.752
5019.550 61.967 6.794
5020.373 60.733 3.361
5021.196 64.788 5.825
5022.019 65.130 1.465
5022.843 59.745 1.176
5023.666 62.793 7.274
5024.489 59.473 2.547
5025.312 64.567 0.587
5026.135 60.048 6.557
5026.958 61.763 2.378
5027.782 63.644 5.546
5028.605 63.773 -0.680
5029.428 59.787 4.064
5030.251 66.687 8.109
5031.074 70.940 6.739
5031.898 63.855 5.368
5032.721 62.154 4.271
5033.544 62.828 0.420
5034.367 63.501 0.982
5035.190 69.879 1.865
5036.014 67.782 2.354
5036.837 61.644 6.834
5037.660 63.039 2.329
5038.483 58.838 7.560
5039.306 62.903 4.930
5040.129 62.489 6.124
5040.953 65.918 7.318
5041.776 65.111 5.382
5042.599 64.305 2.807
5043.422 61.626 3.787
5044.245 65.559 5.530
5045.069 61.725 2.836
5045.892 62.796 5.767
5046.715 66.292 5.348
5047.538 63.338 3.739
5048.361 69.345 3.290
5049.185 68.140 2.484
5050.008 65.670 7.213
5050.831 67.009 4.318
5051.654 65.181 1.175
5052.477 68.658 4.517
5053.300 66.469 0.501
5054.124 69.587 8.543
5054.947 68.146 7.582
5055.770 70.988 8.312
5056.593 62.223 9.042
5057.416 64.762 9.002
5058.240 67.550 5.011
5059.063 64.455 5.936
5059.886 57.385 6.319
5060.709 58.924 2.847
5061.532 60.915 1.575
5062.356 62.906 4.420
5063.179 58.645 1.831
5064.002 61.384 -4.440
5064.825 60.073 0.491
5065.648 59.884 3.680
5066.472 59.562 -0.614
5067.295 61.737 3.547
5068.118 61.556 10.765
5068.941 61.375 7.182
5069.764 56.648 9.771
5070.587 64.562 5.195
5071.411 65.722 2.903
5072.234 61.158 0.611
5073.057 60.586 3.323
5073.880 56.764 0.618
5074.703 55.425 -0.254
5075.527 54.949 3.449
5076.350 59.712 6.107
5077.173 59.115 9.231
5077.996 60.551 8.065
5078.819 61.988 4.329
5079.643 52.357 3.212
5080.466 55.286 4.570
5081.289 56.792 6.208
5082.112 48.825 1.788
5082.935 53.591 2.092
5083.758 55.632 4.760
5084.582 57.674 3.398
5085.405 49.954 2.436
5086.228 48.145 1.473
5087.051 49.857 1.582
5087.874 48.005 1.778
5088.698 53.415 5.816
5089.521 52.362 5.596
5090.344 49.084 0.727
5091.167 51.071 1.785
5091.990 47.564 2.843
5092.814 47.371 1.620
5093.637 42.246 1.039
5094.460 41.492 7.631
5095.283 44.228 2.731
5096.106 45.634 -2.099
5096.930 46.020 8.470
5097.753 43.969 13.261
5098.576 41.918 4.870
5099.399 43.603 0.351
5100.222 45.288 0.316
5101.045 44.625 7.696
5101.869 47.709 4.815
5102.692 45.782 3.017
5103.515 41.825 1.220
5104.338 43.173 3.633
5105.161 42.994 3.235
5105.985 42.814 2.837
5106.808 42.420 -2.081
5107.631 48.474 4.049
5108.454 46.440 7.984
5109.277 45.833 8.469
5110.101 44.482 -0.310
5110.924 47.447 2.887
5111.747 40.338 0.789
5112.570 39.143 2.714
5113.393 40.477 3.376
5114.216 41.812 3.659
5115.040 43.212 2.984
5115.863 43.999 8.885
5116.686 42.492 5.129
5117.509 40.985 -0.699
5118.332 43.262 1.858
5119.156 41.094 3.616
5119.979 45.002 7.239
5120.802 44.787 4.059
5121.625 44.572 3.804
5122.448 45.160 3.548
5123.272 44.283 2.940
5124.095 45.046 3.534
5124.918 41.019 6.914
5125.741 36.702 9.326
5126.564 39.720 5.371
5127.388 44.203 3.147
5128.211 42.203 5.381
5129.034 38.361 3.789
5129.857 45.740 1.278
5130.680 42.232 2.576
5131.503 39.342 6.970
5132.327 41.968 3.864
5133.150 36.228 2.385
5133.973 40.058 4.812
5134.796 35.782 4.730
5135.619 39.159 1.730
5136.443 39.411 5.163
5137.266 39.664 3.480
5138.089 44.637 1.964
5138.912 44.294 2.470
5139.735 40.515 2.976
5140.559 41.130 3.106
5141.382 38.264 7.368
5142.205 35.399 11.594
5143.028 36.132 2.866
5143.851 17.655 5.285
5144.674 23.910 3.225
5145.498 31.831 8.426
5146.321 33.267 6.352
5147.144 34.703 3.353
5147.967 38.735 11.723
5148.790 43.937 10.871
5149.614 41.406 4.488
5150.437 33.202 5.492
5151.260 37.472 4.509
5152.083 37.114 2.159
5152.906 36.756 2.942
5153.730 32.071 3.726
5154.553 31.287 2.515
5155.376 30.503 2.848
5156.199 31.605 3.070
5157.022 30.718 4.308
5157.845 29.771 5.547
5158.669 34.292 5.969
5159.492 34.002 6.390
5160.315 41.983 8.542
5161.138 37.481 7.397
5161.961 39.601 2.830
5162.785 38.615 3.806
5163.608 39.971 4.330
5164.431 41.730 9.645
5165.254 36.601 8.629
5166.077 36.702 7.947
5166.901 34.970 5.660
5167.724 35.431 4.236
5168.547 36.328 5.838
5169.370 37.577 7.104
5170.193 36.753 7.124
5171.017 35.877 3.073
5171.840 37.636 1.440
5172.663 38.794 -0.193
5173.486 39.951 8.704
5174.309 40.206 7.861
5175.132 40.462 7.944
5175.956 34.912 6.148
5176.779 31.257 2.984
5177.602 43.851 -1.442
5178.425 42.426 4.007
5179.248 39.843 7.804
5180.072 37.259 -0.897
5180.895 34.112 -0.727
5181.718 36.847 1.259
5182.541 41.443 6.016
5183.364 34.343 8.233
5184.188 39.203 5.221
5185.011 38.698 1.274
5185.834 38.192 8.055
5186.657 38.967 8.769
5187.480 39.742 9.666
5188.303 35.996 7.335
5189.127 34.064 2.664
5189.950 33.186 7.360
5190.773 38.709 0.892
5191.596 41.790 2.771
5192.419 41.248 7.692
5193.243 36.219 -3.207
5194.066 31.643 -1.274
5194.889 32.961 2.542
5195.712 32.561 3.862
5196.535 32.161 4.835
5197.359 30.836 5.808
5198.182 42.260 2.231
5199.005 38.533 3.981
5199.828 35.453 -1.293
5200.651 32.374 0.639
5201.475 33.318 -0.583
5202.298 33.453 -2.691
5203.121 33.587 1.658
5203.944 33.325 2.526
5204.767 36.069 4.306
5205.590 43.427 3.014
5206.414 41.607 6.633
5207.237 37.421 5.222
5208.060 37.082 5.302
5208.883 37.867 6.956
5209.706 40.591 2.183
5210.530 42.874 -2.589
5211.353 39.255 4.612
5212.176 42.404 7.900
5212.999 41.954 6.921
5213.822 34.899 2.410
5214.646 36.318 6.436
5215.469 36.779 4.600
5216.292 39.708 5.263
5217.115 36.451 7.549
5217.938 31.605 8.765
5218.761 34.193 5.880
5219.585 32.122 7.225
5220.408 34.712 2.926
5221.231 37.302 -1.163
5222.054 36.039 0.284


==> table3.dat <==
UNITS:
lambda in angstrom (A)
flux in 10^{-17} ergs/cm^2/s/A
****************************** 
   	       flux
         -------------
lambda     A     B      
**********************
3245.585 -12.216 -43.301
3247.004 14.016 -21.166
3248.422 40.247 7.852
3249.841 36.725 7.782
3251.259 27.255 7.713
3252.678 33.396 29.561
3254.096 32.233 25.537
3255.515 31.071 24.027
3256.933 10.070 22.517
3258.351 5.566 13.965
3259.770 1.062 21.029
3261.188 14.544 21.171
3262.607 28.825 21.314
3264.025 18.507 17.903
3265.444 7.630 14.493
3266.862 7.950 6.078
3268.281 8.269 6.307
3269.699 18.253 2.196
3271.118 12.134 -1.915
3272.536 20.375 -2.715
3273.954 10.935 -5.461
3275.373 10.474 -8.207
3276.791 10.014 -3.485
3278.210 10.170 1.237
3279.628 4.235 -10.524
3281.047 25.440 -4.987
3282.465 23.725 -5.669
3283.884 22.010 -6.350
3285.302 30.653 1.155
3286.720 22.222 7.756
3288.139 13.790 14.357
3289.557 13.482 9.640
3290.976 7.597 9.641
3292.394 11.145 9.643
3293.813 7.352 6.318
3295.231 7.619 5.314
3296.650 7.885 4.310
3298.068 22.343 7.529
3299.486 19.181 5.933
3300.905 24.434 4.337
3302.323 8.447 5.658
3303.742 4.949 -7.512
3305.160 1.451 -5.626
3306.579 9.544 -0.273
3307.997 12.701 -1.846
3309.416 18.157 -0.449
3310.834 14.824 1.504
3312.253 10.180 12.089
3313.671 6.456 8.713
3315.089 9.568 4.929
3316.508 12.679 4.765
3317.926 10.646 4.601
3319.345 8.612 9.885
3320.763 17.398 4.529
3322.182 14.756 -0.827
3323.600 10.460 -0.649
3325.019 6.165 -1.311
3326.437 17.437 9.832
3327.855 19.828 9.446
3329.274 22.219 9.060
3330.692 8.217 2.162
3332.111 8.692 2.358
3333.529 6.863 2.555
3334.948 5.034 4.111
3336.366 4.283 3.159
3337.785 3.533 9.276
3339.203 4.957 5.517
3340.621 6.380 5.502
3342.040 9.575 2.249
3343.458 9.169 8.737
3344.877 10.998 11.293
3346.295 12.827 4.987
3347.714 5.418 9.816
3349.132 9.094 9.713
3350.551 10.986 9.611
3351.969 12.877 3.946
3353.388 11.673 6.554
3354.806 11.145 0.143
3356.224 10.616 3.922
3357.643 9.547 7.702
3359.061 13.975 8.745
3360.480 9.060 9.789
3361.898 12.898 8.475
3363.317 12.790 7.161
3364.735 7.268 6.547
3366.154 3.395 5.934
3367.572 3.907 5.743
3368.990 4.420 5.552
3370.409 7.940 2.949
3371.827 2.846 5.858
3373.246 0.760 5.320
3374.664 2.287 6.722
3376.083 -0.112 8.124
3377.501 -1.504 6.388
3378.920 -2.895 4.652
3380.338 -0.910 5.837
3381.756 1.076 -0.048
3383.175 0.075 0.453
3384.593 -0.926 5.578
3386.012 11.107 7.588
3387.430 12.275 11.795
3388.849 10.777 6.479
3390.267 14.001 7.147
3391.686 11.419 11.227
3393.104 8.837 15.325
3394.522 12.956 15.039
3395.941 10.857 6.445
3397.359 8.051 5.995
3398.778 10.223 3.838
3400.196 7.133 4.453
3401.615 8.783 5.069
3403.033 9.153 4.858
3404.452 17.689 5.016
3405.870 18.307 8.930
3407.289 8.407 1.987
3408.707 5.932 2.604
3410.125 6.031 5.250
3411.544 13.719 3.290
3412.962 12.584 3.388
3414.381 12.824 3.486
3415.799 13.064 2.353
3417.218 6.679 4.390
3418.636 8.521 3.950
3420.055 10.632 3.999
3421.473 6.931 2.251
3422.891 6.423 5.300
3424.310 11.614 4.559
3425.728 10.758 2.725
3427.147 13.689 5.447
3428.565 12.309 2.974
3429.984 12.673 0.203
3431.402 13.037 2.933
3432.821 8.831 4.096
3434.239 15.770 6.739
3435.657 16.297 1.962
3437.076 13.191 2.020
3438.494 7.832 1.594
3439.913 10.360 0.241
3441.331 11.086 1.855
3442.750 14.917 6.762
3444.168 11.463 4.150
3445.587 13.971 7.836
3447.005 12.193 6.650
3448.424 11.438 4.216
3449.842 10.130 5.574
3451.260 12.319 4.617
3452.679 5.166 2.140
3454.097 7.912 3.034
3455.516 7.721 4.421
3456.934 7.530 3.569
3458.353 11.356 2.717
3459.771 14.645 2.908
3461.190 9.137 3.099
3462.608 9.350 7.417
3464.026 5.978 2.361
3465.445 3.402 6.332
3466.863 10.479 3.475
3468.282 9.173 3.340
3469.700 12.629 3.205
3471.119 8.024 6.505
3472.537 11.813 4.542
3473.956 6.255 1.398
3475.374 7.867 1.076
3476.792 11.227 4.045
3478.211 6.911 4.026
3479.629 10.559 5.401
3481.048 12.355 2.152
3482.466 8.183 4.908
3483.885 11.052 4.991
3485.303 8.321 3.951
3486.722 6.061 3.968
3488.140 5.367 3.985
3489.559 9.222 4.554
3490.977 8.420 7.440
3492.395 9.909 2.734
3493.814 7.798 4.911
3495.232 7.914 8.104
3496.651 8.031 5.938
3498.069 6.884 4.063
3499.488 9.038 2.785
3500.906 7.011 4.201
3502.325 4.985 4.641
3503.743 2.884 5.407
3505.161 7.315 2.778
3506.580 8.088 4.423
3507.998 10.893 2.060
3509.417 9.348 -1.033
3510.835 8.902 3.377
3512.254 8.330 1.274
3513.672 4.999 2.768
3515.091 4.350 -0.726
3516.509 4.796 1.640
3517.927 8.919 4.181
3519.346 8.676 6.600
3520.764 8.072 4.994
3522.183 6.177 6.123
3523.601 10.447 4.303
3525.020 8.508 6.497
3526.438 8.128 5.401
3527.857 8.322 5.035
3529.275 10.137 4.480
3530.694 11.135 4.756
3532.112 6.540 2.850
3533.530 8.814 5.787
3534.949 8.611 1.898
3536.367 9.974 3.132
3537.786 7.412 3.752
3539.204 6.881 5.212
3540.623 6.351 3.977
3542.041 7.782 2.874
3543.460 8.311 1.428
3544.878 8.839 3.592
3546.296 2.532 -2.313
3547.715 3.623 1.593
3549.133 5.432 3.434
3550.552 7.356 2.893
3551.970 7.420 1.830
3553.389 8.440 4.354
3554.807 8.833 4.150
3556.226 7.003 6.191
3557.644 9.531 4.075
3559.062 10.036 3.218
3560.481 10.541 3.729
3561.899 7.583 4.111
3563.318 8.176 8.361
3564.736 9.454 5.151
3566.155 11.251 7.050
3567.573 9.826 2.083
3568.992 10.760 3.763
3570.410 9.655 4.936
3571.829 10.649 5.169
3573.247 7.441 3.100
3574.665 10.334 5.607
3576.084 7.179 4.449
3577.502 10.663 2.924
3578.921 11.647 7.013
3580.339 13.463 4.223
3581.758 9.532 6.551
3583.176 7.491 4.605
3584.595 9.884 6.586
3586.013 11.024 5.928
3587.431 5.617 5.628
3588.850 5.150 3.372
3590.268 3.038 5.030
3591.687 9.304 6.209
3593.105 6.282 4.059
3594.524 9.786 6.871
3595.942 10.070 3.292
3597.361 8.356 4.994
3598.779 9.832 3.374
3600.197 9.665 5.919
3601.616 7.148 6.018
3603.034 10.055 7.708
3604.453 9.334 2.941
3605.871 12.864 6.768
3607.290 13.393 8.239
3608.708 8.198 3.736
3610.127 7.083 4.171
3611.545 7.064 4.301
3612.964 12.080 5.440
3614.382 8.820 3.456
3615.800 12.095 4.597
3617.219 10.745 2.728
3618.637 12.071 3.000
3620.056 10.721 3.406
3621.474 8.090 3.408
3622.893 9.152 1.834
3624.311 10.746 3.495
3625.730 11.591 3.367
3627.148 9.965 3.828
3628.566 9.833 1.954
3629.985 8.384 4.123
3631.403 12.107 6.984
3632.822 8.034 4.619
3634.240 7.801 0.809
3635.659 7.449 2.510
3637.077 8.262 4.945
3638.496 9.863 5.487
3639.914 12.231 5.432
3641.332 8.357 3.892
3642.751 8.617 4.203
3644.169 9.275 4.621
3645.588 9.042 3.429
3647.006 8.499 4.171
3648.425 6.805 3.787
3649.843 6.709 3.788
3651.262 6.631 4.712
3652.680 6.118 2.288
3654.099 5.750 4.195
3655.517 10.781 5.369
3656.935 6.717 4.834
3658.354 7.517 1.984
3659.772 9.383 3.556
3661.191 9.897 7.579
3662.609 10.195 4.397
3664.028 10.032 2.195
3665.446 9.724 3.727
3666.865 11.979 6.634
3668.283 12.198 4.129
3669.701 7.883 3.370
3671.120 8.882 4.370
3672.538 8.974 3.725
3673.957 9.975 4.299
3675.375 9.204 5.996
3676.794 10.502 5.730
3678.212 9.967 4.675
3679.631 8.623 6.682
3681.049 9.607 6.157
3682.467 8.839 5.348
3683.886 11.714 4.996
3685.304 8.159 4.953
3686.723 6.557 4.217
3688.141 4.537 4.492
3689.560 3.945 4.496
3690.978 4.295 2.613
3692.397 2.981 2.293
3693.815 7.065 1.921
3695.234 7.178 2.312
3696.652 8.299 3.690
3698.070 10.134 4.704
3699.489 12.585 6.905
3700.907 10.757 3.898
3702.326 12.896 6.238
3703.744 9.710 6.612
3705.163 11.171 5.976
3706.581 9.325 6.085
3708.000 8.697 4.713
3709.418 10.681 5.096
3710.836 9.877 7.307
3712.255 10.120 7.106
3713.673 10.343 6.961
3715.092 8.264 4.259
3716.510 11.202 6.228
3717.929 8.153 9.300
3719.347 11.960 5.917
3720.766 9.662 4.762
3722.184 9.145 5.396
3723.602 9.150 5.589
3725.021 9.832 5.818
3726.439 7.312 6.236
3727.858 7.783 4.121
3729.276 10.204 6.036
3730.695 6.998 5.591
3732.113 5.122 2.820
3733.532 3.963 2.201
3734.950 5.698 3.552
3736.369 8.012 4.121
3737.787 11.510 6.994
3739.205 7.516 3.290
3740.624 9.500 7.732
3742.042 11.211 2.796
3743.461 11.357 3.680
3744.879 11.535 6.473
3746.298 10.650 4.634
3747.716 10.477 5.024
3749.135 10.705 5.558
3750.553 11.048 6.660
3751.971 8.943 4.985
3753.390 5.740 4.981
3754.808 5.654 2.744
3756.227 5.983 1.140
3757.645 9.066 6.316
3759.064 11.287 3.156
3760.482 10.736 6.249
3761.901 14.811 6.635
3763.319 10.895 4.206
3764.737 10.106 4.540
3766.156 6.898 1.632
3767.574 6.310 2.430
3768.993 9.189 4.728
3770.411 12.132 4.447
3771.830 11.876 3.503
3773.248 11.095 8.015
3774.667 12.686 5.358
3776.085 12.865 5.835
3777.504 13.833 5.902
3778.922 12.340 5.200
3780.340 9.178 7.445
3781.759 10.279 6.618
3783.177 10.199 4.420
3784.596 11.421 5.905
3786.014 11.154 5.800
3787.433 10.900 5.908
3788.851 12.618 4.610
3790.270 12.814 4.304
3791.688 12.681 7.183
3793.106 14.637 6.350
3794.525 12.854 6.260
3795.943 11.568 5.488
3797.362 15.094 8.348
3798.780 11.253 5.570
3800.199 10.349 4.344
3801.617 11.772 5.395
3803.036 10.176 5.435
3804.454 11.090 4.794
3805.872 11.548 5.899
3807.291 10.848 4.178
3808.709 15.236 6.335
3810.128 11.136 5.511
3811.546 14.037 8.451
3812.965 15.878 8.960
3814.383 15.156 7.188
3815.802 15.568 8.476
3817.220 14.378 7.705
3818.639 14.839 9.183
3820.057 16.905 8.632
3821.475 16.247 6.799
3822.894 12.682 10.581
3824.312 17.335 9.945
3825.731 14.856 7.792
3827.149 16.016 11.228
3828.568 16.966 7.924
3829.986 19.042 8.861
3831.405 19.006 10.677
3832.823 17.612 8.020
3834.241 17.334 8.534
3835.660 17.833 8.076
3837.078 13.827 6.667
3838.497 14.225 6.460
3839.915 8.355 3.254
3841.334 7.013 2.581
3842.752 4.598 3.261
3844.171 7.267 2.448
3845.589 15.331 4.526
3847.007 12.133 6.562
3848.426 15.806 7.947
3849.844 16.296 8.253
3851.263 15.745 6.895
3852.681 19.550 6.561
3854.100 19.686 6.476
3855.518 17.565 8.581
3856.937 20.771 9.062
3858.355 19.465 7.585
3859.774 21.319 10.881
3861.192 21.804 9.009
3862.610 21.885 8.206
3864.029 21.306 10.281
3865.447 21.006 9.834
3866.866 21.241 9.346
3868.284 21.806 7.662
3869.703 20.943 8.901
3871.121 23.046 8.500
3872.540 24.167 10.160
3873.958 25.593 10.149
3875.376 25.553 9.741
3876.795 26.619 10.621
3878.213 24.400 9.717
3879.632 23.571 9.966
3881.050 26.946 7.451
3882.469 28.716 9.319
3883.887 30.042 8.446
3885.306 29.036 10.866
3886.724 30.185 10.123
3888.142 32.333 9.526
3889.561 30.962 9.776
3890.979 33.297 12.041
3892.398 33.127 11.790
3893.816 32.998 11.904
3895.235 32.726 13.252
3896.653 33.759 12.878
3898.072 33.040 10.343
3899.490 33.627 12.277
3900.909 35.904 10.060
3902.327 35.407 9.776
3903.745 34.348 6.876
3905.164 32.348 7.312
3906.582 30.577 4.012
3908.001 30.367 5.402
3909.419 24.701 7.965
3910.838 21.485 11.274
3912.256 21.221 12.339
3913.675 27.900 14.999
3915.093 34.578 12.093
3916.511 34.645 8.573
3917.930 33.261 5.418
3919.348 34.555 7.729
3920.767 38.838 10.856
3922.185 35.443 12.781
3923.604 32.628 14.027
3925.022 28.269 17.641
3926.441 28.561 15.618
3927.859 28.853 19.741
3929.277 27.872 19.258
3930.696 26.238 18.541
3932.114 27.190 20.318
3933.533 28.964 18.216
3934.951 28.981 19.170
3936.370 30.956 16.481
3937.788 31.717 16.452
3939.207 31.842 17.539
3940.625 32.115 17.184
3942.044 30.905 16.468
3943.462 30.205 19.036
3944.880 26.881 13.879
3946.299 29.684 15.217
3947.717 29.893 16.786
3949.136 27.653 15.861
3950.554 26.665 13.802
3951.973 28.267 13.653
3953.391 27.213 15.176
3954.810 29.106 13.041
3956.228 28.486 13.410
3957.646 27.212 12.634
3959.065 27.813 11.897
3960.483 27.361 11.620
3961.902 26.017 12.269
3963.320 27.184 12.039
3964.739 26.496 11.605
3966.157 25.589 10.784
3967.576 24.803 11.526
3968.994 28.753 10.748
3970.412 25.741 11.101
3971.831 23.236 11.448
3973.249 24.545 10.377
3974.668 26.461 10.799
3976.086 26.733 9.123
3977.505 27.510 7.037
3978.923 26.943 5.152
3980.342 26.421 3.685
3981.760 26.452 6.458
3983.179 22.831 4.977
3984.597 22.109 7.429
3986.015 21.222 8.946
3987.434 22.100 9.702
3988.852 21.378 10.605
3990.271 26.987 7.661
3991.689 26.713 6.183
3993.108 25.057 3.993
3994.526 25.243 5.264
3995.945 22.321 7.025
3997.363 21.406 6.493
3998.781 19.942 9.528
4000.200 20.479 9.732
4001.618 22.027 10.311
4003.037 20.675 11.288
4004.455 22.890 11.035
4005.874 21.127 10.684
4007.292 20.704 10.318
4008.711 19.772 11.609
4010.129 20.106 9.531
4011.547 19.635 9.487
4012.966 19.980 10.230
4014.384 19.418 10.035
4015.803 20.263 9.430
4017.221 18.733 10.279
4018.640 18.694 9.493
4020.058 17.196 9.105
4021.477 18.938 7.948
4022.895 18.567 10.130
4024.314 16.561 10.645
4025.732 16.829 9.031
4027.150 17.512 10.009
4028.569 15.296 8.122
4029.987 18.562 8.495
4031.406 17.915 8.143
4032.824 16.125 8.550
4034.243 15.940 7.133
4035.661 15.949 8.741
4037.080 17.214 9.275
4038.498 15.392 7.624
4039.916 15.998 10.029
4041.335 14.879 7.952
4042.753 14.918 7.319
4044.172 14.765 7.679
4045.590 15.057 6.511
4047.009 17.560 6.927
4048.427 15.122 7.460
4049.846 15.680 7.113
4051.264 15.738 7.624
4052.682 13.465 6.834
4054.101 14.379 5.800
4055.519 14.668 7.243
4056.938 14.005 7.343
4058.356 14.390 7.309
4059.775 16.329 8.166
4061.193 13.992 8.379
4062.612 14.254 7.195
4064.030 14.161 7.909
4065.449 14.581 7.957
4066.867 15.726 8.832
4068.285 14.872 7.186
4069.704 14.305 5.844
4071.122 13.820 6.960
4072.541 14.495 6.955
4073.959 14.184 7.713
4075.378 14.686 6.519
4076.796 13.287 6.736
4078.215 14.342 7.229
4079.633 13.390 7.412
4081.051 12.152 7.666
4082.470 13.727 6.323
4083.888 14.129 6.992
4085.307 12.928 7.510
4086.725 13.124 6.906
4088.144 12.682 6.734
4089.562 12.055 6.595
4090.981 12.835 7.557
4092.399 13.205 7.768
4093.817 11.166 7.027
4095.236 11.859 6.363
4096.654 8.745 6.735
4098.073 7.819 5.622
4099.491 10.122 7.085
4100.910 10.473 6.303
4102.328 10.167 7.234
4103.747 8.659 7.661
4105.165 9.335 6.031
4106.584 10.628 4.782
4108.002 9.751 5.673
4109.420 9.446 5.617
4110.839 9.682 5.996
4112.257 9.784 6.132
4113.676 11.422 5.877
4115.094 9.840 7.385
4116.513 10.255 6.000
4117.931 10.616 5.917
4119.350 12.477 6.600
4120.768 12.000 6.958
4122.186 11.558 7.449
4123.605 10.207 5.554
4125.023 12.305 6.043
4126.442 11.485 6.912
4127.860 10.157 5.925
4129.279 12.308 5.884
4130.697 8.681 6.520
4132.116 11.133 6.428
4133.534 11.243 6.388
4134.952 10.972 6.651
4136.371 9.918 5.835
4137.789 11.369 6.766
4139.208 11.009 5.449
4140.626 11.412 6.611
4142.045 11.542 6.350
4143.463 10.740 6.241
4144.882 11.237 6.772
4146.300 11.167 6.313
4147.718 9.443 5.876
4149.137 10.785 6.708
4150.555 9.869 4.936
4151.974 9.433 6.616
4153.392 11.099 5.666
4154.811 10.514 4.998
4156.229 10.112 5.685
4157.648 10.909 4.939
4159.066 10.358 5.259
4160.485 11.894 5.116
4161.903 11.944 5.721
4163.321 10.560 5.669
4164.740 11.445 5.697
4166.158 10.735 6.489
4167.577 11.559 5.237
4168.995 10.657 5.890
4170.414 9.782 6.378
4171.832 10.356 5.845
4173.251 9.989 5.964
4174.669 10.371 6.378
4176.087 9.952 5.966
4177.506 11.392 5.748
4178.924 10.439 5.568
4180.343 10.267 6.373
4181.761 12.404 7.153
4183.180 12.180 7.538
4184.598 11.634 5.782
4186.017 11.787 5.233
4187.435 11.220 6.386
4188.853 12.109 5.746
4190.272 11.587 5.908
4191.690 11.207 6.436
4193.109 10.297 6.922
4194.527 11.806 6.224
4195.946 11.541 6.165
4197.364 11.501 5.727
4198.783 10.491 6.721
4200.201 10.944 5.679
4201.620 11.789 5.465
4203.038 11.610 6.435
4204.456 12.090 6.419
4205.875 11.085 6.529
4207.293 11.487 6.436
4208.712 11.434 6.255
4210.130 12.249 6.369
4211.549 11.806 6.161
4212.967 12.308 7.439
4214.386 11.092 6.264
4215.804 12.122 7.007
4217.222 10.921 6.757
4218.641 11.601 5.416
4220.059 12.673 5.987
4221.478 11.542 6.177
4222.896 12.501 6.079
4224.315 12.158 6.080
4225.733 11.293 5.414
4227.152 12.337 6.167
4228.570 12.061 5.882
4229.988 11.607 5.893
4231.407 10.242 6.685
4232.825 11.790 5.513
4234.244 10.435 5.453
4235.662 10.603 5.378
4237.081 10.908 5.952
4238.499 12.103 5.380
4239.918 11.335 5.645
4241.336 12.591 5.888
4242.755 10.696 5.459
4244.173 10.228 6.170
4245.591 11.059 5.759
4247.010 10.952 5.837
4248.428 11.628 5.912
4249.847 10.694 5.752
4251.265 11.011 6.116
4252.684 10.953 6.742
4254.102 10.604 5.614
4255.521 11.042 4.929
4256.939 11.230 5.415
4258.357 9.360 5.616
4259.776 9.354 7.185
4261.194 10.340 5.502
4262.613 9.032 4.640
4264.031 10.025 5.604
4265.450 10.216 6.100
4266.868 11.713 5.158
4268.287 11.378 4.827
4269.705 10.979 5.433
4271.123 11.227 5.984
4272.542 11.291 4.897
4273.960 11.854 5.976
4275.379 10.239 5.543
4276.797 10.144 4.950
4278.216 9.617 6.215
4279.634 10.861 4.962
4281.053 10.695 5.410
4282.471 11.219 5.036
4283.890 12.256 5.079
4285.308 12.280 6.142
4286.726 11.902 6.512
4288.145 11.348 6.210
4289.563 11.000 5.956
4290.982 10.411 5.461
4292.400 11.749 6.150
4293.819 11.619 6.095
4295.237 10.733 6.391
4296.656 11.868 5.831
4298.074 12.373 4.917
4299.492 11.340 5.805
4300.911 11.756 5.789
4302.329 11.796 5.322
4303.748 10.220 5.161
4305.166 11.555 5.674
4306.585 11.996 5.342
4308.003 11.397 5.762
4309.422 10.862 4.860
4310.840 11.735 5.426
4312.258 12.250 5.785
4313.677 12.570 5.742
4315.095 11.977 6.364
4316.514 10.622 5.702
4317.932 10.647 5.928
4319.351 10.980 5.881
4320.769 10.355 6.821
4322.188 10.838 5.904
4323.606 13.137 5.577
4325.025 11.564 5.359
4326.443 11.420 5.764
4327.861 11.974 6.539
4329.280 13.048 5.408
4330.698 9.741 5.712
4332.117 10.287 5.746
4333.535 10.873 6.111
4334.954 10.520 6.168
4336.372 12.128 4.473
4337.791 10.708 6.707
4339.209 10.574 4.774
4340.627 11.315 4.867
4342.046 11.008 5.065
4343.464 11.145 6.049
4344.883 11.357 4.673
4346.301 9.098 4.855
4347.720 10.707 5.779
4349.138 10.763 4.530
4350.557 11.242 5.085
4351.975 9.857 5.869
4353.393 13.175 6.021
4354.812 10.707 5.648
4356.230 10.414 6.004
4357.649 10.287 5.133
4359.067 10.675 5.832
4360.486 11.466 5.574
4361.904 10.974 4.946
4363.323 10.482 5.984
4364.741 10.816 5.591
4366.160 10.817 4.206
4367.578 10.853 5.864
4368.996 10.372 4.615
4370.415 10.446 5.256
4371.833 11.724 5.528
4373.252 10.346 4.994
4374.670 10.278 5.364
4376.089 11.127 5.991
4377.507 10.253 5.406
4378.926 11.011 5.538
4380.344 11.011 5.743
4381.762 10.211 4.953
4383.181 11.077 6.036
4384.599 11.575 5.842
4386.018 11.163 5.244
4387.436 9.580 4.994
4388.855 10.438 5.044
4390.273 10.707 5.170
4391.692 10.706 5.442
4393.110 11.300 5.611
4394.528 10.334 5.202
4395.947 10.614 5.713
4397.365 10.810 5.638
4398.784 10.474 5.813
4400.202 11.253 5.394
4401.621 11.043 5.720
4403.039 11.094 5.170
4404.458 12.552 5.412
4405.876 10.950 5.089
4407.295 10.736 5.021
4408.713 11.926 5.134
4410.131 12.621 4.877
4411.550 10.566 4.331
4412.968 10.721 6.082
4414.387 10.149 4.836
4415.805 11.013 5.078
4417.224 11.034 5.137
4418.642 10.857 5.592
4420.061 10.194 5.491
4421.479 9.741 6.228
4422.897 9.538 4.345
4424.316 10.225 4.751
4425.734 10.455 5.096
4427.153 9.752 5.494
4428.571 11.327 5.132
4429.990 11.154 5.524
4431.408 12.049 5.834
4432.827 11.042 5.389
4434.245 11.497 5.661
4435.663 12.478 5.647
4437.082 11.257 5.694
4438.500 11.819 5.586
4439.919 10.294 5.649
4441.337 11.208 5.080
4442.756 12.903 5.096
4444.174 12.231 5.646
4445.593 11.689 4.021
4447.011 12.062 6.002
4448.430 10.870 5.141
4449.848 11.649 5.377
4451.266 12.771 5.947
4452.685 12.590 5.242
4454.103 12.993 5.652
4455.522 11.917 4.835
4456.940 12.378 5.375
4458.359 12.903 6.289
4459.777 12.383 6.617
4461.196 12.352 5.608
4462.614 11.866 5.391
4464.032 13.112 6.179
4465.451 12.868 5.513
4466.869 12.350 5.109
4468.288 12.373 5.271
4469.706 12.910 5.320
4471.125 13.324 5.442
4472.543 12.729 5.753
4473.962 13.351 5.675
4475.380 12.925 5.888
4476.798 12.329 6.125
4478.217 13.318 5.508
4479.635 13.588 4.752
4481.054 11.898 6.014
4482.472 13.309 6.466
4483.891 13.275 6.214
4485.309 13.759 5.712
4486.728 13.694 5.593
4488.146 14.312 6.148
4489.565 13.446 5.644
4490.983 12.225 4.826
4492.401 13.057 5.909
4493.820 12.807 6.032
4495.238 13.818 5.842
4496.657 13.904 5.125
4498.075 13.419 5.374
4499.494 13.407 5.593
4500.912 14.354 6.145
4502.331 14.811 6.128
4503.749 13.601 5.942
4505.167 12.769 5.107
4506.586 13.661 5.580
4508.004 14.278 6.230
4509.423 13.636 7.019
4510.841 13.774 6.506
4512.260 13.944 6.201
4513.678 13.141 5.952
4515.097 13.131 5.764
4516.515 14.201 6.503
4517.933 13.675 4.735
4519.352 14.053 6.543
4520.770 13.197 5.217
4522.189 13.957 5.508
4523.607 14.189 5.639
4525.026 14.477 6.649
4526.444 12.748 6.325
4527.863 14.189 5.660
4529.281 12.339 5.544
4530.700 12.793 5.221
4532.118 13.180 6.550
4533.536 13.524 6.061
4534.955 13.549 6.181
4536.373 13.212 6.129
4537.792 12.422 5.756
4539.210 11.800 6.308
4540.629 13.363 6.343
4542.047 12.794 6.009
4543.466 12.853 6.721
4544.884 14.380 6.860
4546.302 12.277 5.535
4547.721 13.834 5.439
4549.139 13.003 4.488
4550.558 13.389 5.709
4551.976 11.876 5.524
4553.395 12.153 5.841
4554.813 13.232 6.424
4556.232 11.226 5.975
4557.650 11.647 5.115
4559.068 11.706 5.978
4560.487 11.367 5.203
4561.905 11.734 5.662
4563.324 11.824 5.099
4564.742 11.155 5.643
4566.161 12.548 5.104
4567.579 12.462 5.697
4568.998 10.452 4.908
4570.416 11.173 6.390
4571.835 11.601 6.075
4573.253 10.655 4.898
4574.671 10.989 5.291
4576.090 10.827 4.940
4577.508 12.291 6.235
4578.927 10.698 5.508
4580.345 10.100 5.975
4581.764 10.304 4.531
4583.182 11.505 5.770
4584.601 10.250 5.734
4586.019 11.834 5.344
4587.437 10.609 5.334
4588.856 10.441 4.166
4590.274 11.566 4.860
4591.693 10.293 6.080
4593.111 11.731 5.044
4594.530 11.400 6.574
4595.948 11.221 5.433
4597.367 9.628 4.857
4598.785 10.909 5.644
4600.203 10.523 4.899
4601.622 10.485 5.391
4603.040 11.114 5.503
4604.459 10.862 5.107
4605.877 10.458 4.691
4607.296 11.292 4.829
4608.714 11.103 4.916
4610.133 9.976 4.865
4611.551 10.621 5.323
4612.970 11.022 5.240
4614.388 10.773 5.163
4615.806 10.587 5.076
4617.225 9.776 4.617
4618.643 10.390 5.143
4620.062 10.596 4.227
4621.480 9.733 5.797
4622.899 10.189 4.920
4624.317 9.934 4.663
4625.736 9.823 5.915
4627.154 9.837 4.852
4628.572 9.256 5.503
4629.991 9.447 4.802
4631.409 9.355 5.472
4632.828 9.940 5.851
4634.246 10.879 5.381
4635.665 10.025 5.285
4637.083 9.963 5.162
4638.502 10.866 5.055
4639.920 9.917 4.818
4641.338 10.336 4.666
4642.757 10.084 4.735
4644.175 10.225 6.297
4645.594 11.117 4.350
4647.012 8.744 5.186
4648.431 9.332 4.422
4649.849 10.513 5.030
4651.268 10.181 4.747
4652.686 10.188 6.307
4654.105 9.820 5.583
4655.523 9.577 4.153
4656.941 10.364 5.172
4658.360 10.338 4.586
4659.778 10.245 5.238
4661.197 9.926 5.064
4662.615 8.525 4.987
4664.034 9.499 4.805
4665.452 10.026 5.551
4666.871 8.958 5.047
4668.289 10.218 6.172
4669.707 10.034 4.774
4671.126 10.534 6.096
4672.544 9.835 5.493
4673.963 11.623 6.070
4675.381 10.359 4.510
4676.800 10.031 4.766
4678.218 9.611 4.280
4679.637 10.001 4.086
4681.055 8.664 5.002
4682.473 10.045 4.617
4683.892 10.256 5.486
4685.310 9.269 5.174
4686.729 9.967 4.917
4688.147 9.922 4.739
4689.566 11.217 5.334
4690.984 9.307 5.105
4692.403 9.760 5.496
4693.821 10.385 5.123
4695.240 9.780 4.828
4696.658 10.220 4.556
4698.076 9.907 5.070
4699.495 8.991 5.383
4700.913 10.708 5.734
4702.332 9.781 3.957
4703.750 10.848 4.920
4705.169 9.529 3.803
4706.587 9.903 4.246
4708.006 9.645 4.172
4709.424 9.909 3.700
4710.842 9.825 4.644
4712.261 9.483 4.656
4713.679 9.641 4.850
4715.098 9.079 4.579
4716.516 10.157 4.469
4717.935 9.879 3.811
4719.353 9.560 4.673
4720.772 9.687 4.564
4722.190 10.066 4.471
4723.608 9.727 4.879
4725.027 10.582 4.812
4726.445 8.834 4.043
4727.864 8.898 5.014
4729.282 10.025 4.832
4730.701 10.293 5.259
4732.119 10.074 5.300
4733.538 9.574 5.309
4734.956 10.212 5.732
4736.375 10.752 4.525
4737.793 10.403 5.311
4739.211 10.470 5.209
4740.630 9.855 4.146
4742.048 9.821 5.043
4743.467 10.456 4.727
4744.885 10.590 4.951
4746.304 9.781 4.857
4747.722 10.549 4.886
4749.141 9.647 5.382
4750.559 9.412 5.427
4751.977 10.252 5.785
4753.396 9.604 4.988
4754.814 10.297 4.685
4756.233 10.790 5.975
4757.651 9.266 5.571
4759.070 9.505 4.766
4760.488 9.998 4.986
4761.907 9.694 4.889
4763.325 10.798 5.075
4764.743 9.356 5.259
4766.162 9.283 4.764
4767.580 10.471 5.947
4768.999 10.160 5.210
4770.417 10.305 4.986
4771.836 9.689 5.314
4773.254 10.045 4.412
4774.673 10.102 5.484
4776.091 9.956 4.978
4777.510 10.478 5.131
4778.928 9.943 6.509
4780.346 10.062 5.726
4781.765 10.087 5.182
4783.183 10.328 5.651
4784.602 10.627 5.877
4786.020 10.173 4.934
4787.439 9.663 4.365
4788.857 9.845 5.309
4790.276 9.023 5.422
4791.694 10.469 6.032
4793.112 10.528 5.331
4794.531 10.386 5.071
4795.949 10.219 5.489
4797.368 10.614 5.675
4798.786 10.260 4.804
4800.205 10.361 5.801
4801.623 9.993 5.133
4803.042 10.727 4.540
4804.460 10.713 5.359
4805.878 10.324 5.193
4807.297 10.784 4.506
4808.715 11.058 5.107
4810.134 11.005 5.627
4811.552 10.766 5.415
4812.971 11.275 4.662
4814.389 10.451 6.385
4815.808 11.265 5.879
4817.226 10.772 4.769
4818.645 10.805 5.340
4820.063 10.942 5.085
4821.481 11.304 5.931
4822.900 10.693 5.972
4824.318 10.337 4.813
4825.737 11.817 5.614
4827.155 10.911 5.534
4828.574 10.934 5.076
4829.992 10.645 4.838
4831.411 11.334 5.542
4832.829 10.993 6.384
4834.247 10.384 6.374
4835.666 11.172 5.928
4837.084 12.628 4.960
4838.503 11.057 5.291
4839.921 10.314 5.548
4841.340 10.430 5.092
4842.758 10.987 5.537
4844.177 11.744 5.518
4845.595 10.558 6.062
4847.013 11.026 5.524
4848.432 11.390 5.667
4849.850 10.977 6.259
4851.269 11.353 5.608
4852.687 11.494 6.452
4854.106 11.759 6.369
4855.524 10.424 5.642
4856.943 10.314 5.593
4858.361 10.896 6.159
4859.780 11.439 5.272
4861.198 11.986 5.776
4862.616 11.440 5.870
4864.035 11.310 6.536
4865.453 11.008 5.950
4866.872 10.661 5.368
4868.290 11.117 5.920
4869.709 11.389 6.835
4871.127 11.502 6.358
4872.546 11.316 6.382
4873.964 11.335 6.608
4875.382 12.154 7.000
4876.801 11.942 6.185
4878.219 11.514 5.364
4879.638 11.273 6.380
4881.056 13.167 6.017
4882.475 12.236 6.551
4883.893 11.110 5.714
4885.312 11.851 5.337
4886.730 11.414 5.711
4888.148 11.777 5.915
4889.567 12.597 6.708
4890.985 12.544 6.324
4892.404 12.677 6.030
4893.822 11.676 6.478
4895.241 13.622 5.772
4896.659 14.168 5.596
4898.078 12.206 5.898
4899.496 12.953 6.226
4900.914 13.989 6.661
4902.333 12.711 6.781
4903.751 12.538 6.289
4905.170 12.798 6.215
4906.588 12.952 6.509
4908.007 13.278 6.330
4909.425 13.405 6.619
4910.844 13.425 7.290
4912.262 12.976 7.464
4913.681 13.807 5.735
4915.099 13.949 7.055
4916.517 13.716 6.675
4917.936 14.883 6.914
4919.354 14.209 7.782
4920.773 15.226 6.493
4922.191 14.628 7.345
4923.610 14.733 6.065
4925.028 14.890 7.554
4926.447 15.496 6.199
4927.865 15.813 7.645
4929.283 13.634 6.042
4930.702 15.229 6.840
4932.120 14.664 7.691
4933.539 15.031 6.175
4934.957 14.560 6.754
4936.376 17.762 7.554
4937.794 15.702 6.939
4939.213 15.988 6.652
4940.631 16.400 8.010
4942.049 16.583 7.022
4943.468 17.328 7.403
4944.886 17.064 6.827
4946.305 16.422 6.452
4947.723 17.467 6.251
4949.142 17.000 6.411
4950.560 17.562 6.670
4951.979 18.418 6.813
4953.397 19.362 7.897
4954.816 19.370 6.384
4956.234 17.965 7.742
4957.652 19.477 7.762
4959.071 18.785 7.828
4960.489 18.932 7.914
4961.908 18.316 7.638
4963.326 17.855 8.144
4964.745 19.358 7.838
4966.163 19.279 7.680
4967.582 19.073 7.424
4969.000 19.911 8.466
4970.418 19.693 6.870
4971.837 19.414 5.638
4973.255 19.857 5.534
4974.674 19.348 4.692
4976.092 20.497 4.953
4977.511 18.282 5.230
4978.929 17.891 5.165
4980.348 17.155 5.664
4981.766 16.873 5.227
4983.184 17.227 5.092
4984.603 18.456 5.017
4986.021 19.029 5.363
4987.440 18.205 7.172
4988.858 18.702 6.936
4990.277 18.116 6.131
4991.695 19.572 6.955
4993.114 17.546 6.808
4994.532 17.865 8.502
4995.951 18.901 8.406
4997.369 18.139 7.605
4998.787 18.604 8.019
5000.206 18.661 7.381
5001.624 18.844 7.921
5003.043 17.130 10.179
5004.461 17.035 9.571
5005.880 16.768 10.459
5007.298 15.163 10.582
5008.717 14.143 10.661
5010.135 15.224 10.304
5011.553 15.626 11.269
5012.972 14.571 11.168
5014.390 15.444 10.522
5015.809 15.627 10.841
5017.227 13.897 11.226
5018.646 14.913 9.975
5020.064 14.951 9.377
5021.483 15.196 10.273
5022.901 14.838 10.231
5024.319 14.377 9.856
5025.738 15.497 9.401
5027.156 14.371 9.841
5028.575 14.326 10.543
5029.993 14.145 9.853
5031.412 14.169 9.500
5032.830 13.653 8.795
5034.249 12.916 9.412
5035.667 14.724 9.882
5037.086 14.425 7.815
5038.504 13.005 9.098
5039.922 13.559 7.990
5041.341 13.609 8.638
5042.759 13.071 8.993
5044.178 13.055 8.214
5045.596 13.654 7.724
5047.015 11.803 7.265
5048.433 12.543 8.043
5049.852 12.395 7.325
5051.270 12.888 7.538
5052.688 12.611 7.299
5054.107 12.913 8.141
5055.525 11.721 7.367
5056.944 11.196 7.439
5058.362 12.919 7.321
5059.781 12.534 7.026
5061.199 12.223 7.287
5062.618 11.685 7.418
5064.036 12.377 7.234
5065.454 12.918 6.923
5066.873 12.151 7.534
5068.291 11.713 7.665
5069.710 11.107 7.934
5071.128 12.242 7.063
5072.547 12.610 6.827
5073.965 12.007 6.296
5075.384 10.928 5.672
5076.802 11.704 5.573
5078.221 11.823 5.493
5079.639 10.604 6.045
5081.057 11.381 6.264
5082.476 10.904 6.264
5083.894 12.014 7.022
5085.313 11.851 6.683
5086.731 10.580 6.271
5088.150 11.238 6.122
5089.568 11.582 6.431
5090.987 11.903 6.660
5092.405 11.731 7.174
5093.823 11.747 5.754
5095.242 9.153 6.259
5096.660 10.644 6.232
5098.079 11.385 6.091
5099.497 11.033 6.488
5100.916 10.743 6.559
5102.334 11.405 6.080
5103.753 11.538 6.562
5105.171 12.015 5.910
5106.589 10.593 5.892
5108.008 10.410 5.999
5109.426 11.691 5.555
5110.845 10.447 5.394
5112.263 11.778 6.581
5113.682 11.407 6.162
5115.100 10.374 5.516
5116.519 11.037 5.695
5117.937 11.522 6.025
5119.356 10.777 6.439
5120.774 10.858 6.085
5122.192 11.238 6.253
5123.611 10.508 5.547
5125.029 10.272 5.237
5126.448 10.606 6.376
5127.866 11.323 5.090
5129.285 10.969 5.883
5130.703 9.553 6.989
5132.122 10.319 6.705
5133.540 10.945 4.827
5134.958 11.039 4.864
5136.377 11.247 5.830
5137.795 10.968 5.969
5139.214 10.494 4.693
5140.632 11.277 6.489
5142.051 9.769 5.206
5143.469 10.188 4.629
5144.888 9.596 5.988
5146.306 10.695 5.122
5147.724 10.300 5.748
5149.143 10.551 5.948
5150.561 9.594 6.171
5151.980 11.325 5.675
5153.398 10.526 4.689
5154.817 11.030 5.156
5156.235 10.155 5.095
5157.654 11.330 5.229
5159.072 11.235 5.199
5160.491 9.476 4.850
5161.909 10.009 5.567
5163.327 10.829 5.917
5164.746 10.983 5.387
5166.164 10.341 5.748
5167.583 10.180 5.777
5169.001 9.764 5.265
5170.420 10.754 6.023
5171.838 11.640 5.815
5173.257 10.945 5.498
5174.675 10.849 5.278
5176.093 11.191 5.239
5177.512 12.029 5.753
5178.930 10.364 5.514
5180.349 11.022 5.460
5181.767 10.655 4.500
5183.186 9.878 5.723
5184.604 10.575 5.297
5186.023 10.295 5.792
5187.441 10.072 5.728
5188.859 11.304 5.630
5190.278 10.925 4.707
5191.696 10.430 5.618
5193.115 10.932 5.500
5194.533 10.689 5.282
5195.952 11.086 5.666
5197.370 10.716 5.303
5198.789 10.888 4.971
5200.207 11.619 4.780
5201.626 10.454 5.975
5203.044 11.221 5.842
5204.462 10.934 5.412
5205.881 10.622 5.388
5207.299 10.847 5.457
5208.718 10.116 4.904
5210.136 10.488 4.795
5211.555 10.407 5.412
5212.973 10.676 5.544
5214.392 11.003 5.003
5215.810 10.700 5.616
5217.228 10.413 5.537
5218.647 10.974 4.961
5220.065 10.004 6.257
5221.484 10.838 5.486
5222.902 10.450 5.684
5224.321 10.906 5.461
5225.739 10.889 4.596
5227.158 10.423 6.074
5228.576 10.651 5.543
5229.994 10.391 4.914
5231.413 10.409 4.959
5232.831 10.622 5.738
5234.250 9.983 4.927
5235.668 10.576 4.949
5237.087 10.879 5.319
5238.505 10.883 5.176
5239.924 10.496 5.028
5241.342 10.885 5.943
5242.761 10.421 4.810
5244.179 10.309 5.570
5245.597 10.923 5.826
5247.016 10.753 5.452
5248.434 10.357 5.424
5249.853 10.779 5.412
5251.271 10.858 5.613
5252.690 10.736 5.747
5254.108 10.738 5.032
5255.527 10.824 5.033
5256.945 9.666 4.774
5258.363 10.595 5.059
5259.782 9.895 4.328
5261.200 11.229 5.931
5262.619 10.658 5.581
5264.037 11.304 4.924
5265.456 10.200 6.255
5266.874 10.095 5.111
5268.293 9.932 5.519
5269.711 11.075 5.700
5271.129 11.124 5.624
5272.548 10.918 5.296
5273.966 11.150 5.196
5275.385 10.703 4.937
5276.803 11.082 5.493
5278.222 11.494 4.996
5279.640 10.861 4.891
5281.059 10.940 5.736
5282.477 10.470 5.816
5283.896 10.450 5.640
5285.314 11.302 5.218
5286.732 10.848 5.377
5288.151 10.437 5.357
5289.569 11.116 4.551
5290.988 11.061 4.886
5292.406 10.929 5.336
5293.825 10.215 5.454
5295.243 9.400 5.628
5296.662 10.816 4.766
5298.080 10.380 4.783
5299.498 10.354 6.050
5300.917 10.316 5.380
5302.335 10.948 4.795
5303.754 10.125 5.900
5305.172 10.253 5.810
5306.591 9.799 4.814
5308.009 9.533 4.998
5309.428 9.717 5.425
5310.846 9.531 5.338
5312.264 9.876 4.945
5313.683 10.085 5.445
5315.101 10.207 5.399
5316.520 9.630 5.490
5317.938 8.888 5.544
5319.357 9.223 3.601
5320.775 9.568 4.527
5322.194 9.976 4.546
5323.612 9.767 4.207
5325.031 10.365 5.636
5326.449 10.653 4.980
5327.867 9.132 4.740
5329.286 9.110 5.340
5330.704 10.077 4.354
5332.123 10.221 5.016
5333.541 9.372 4.900
5334.960 10.477 4.330
5336.378 9.445 4.533
5337.797 9.398 4.733
5339.215 10.143 4.990
5340.633 9.483 4.579
5342.052 10.269 4.994
5343.470 10.707 4.130
5344.889 10.371 5.028
5346.307 9.737 5.523
5347.726 9.922 4.915
5349.144 10.120 4.587
5350.563 10.020 5.140
5351.981 10.421 5.172
5353.399 9.946 4.601
5354.818 9.695 4.382
5356.236 9.494 4.167
5357.655 9.722 6.054
5359.073 10.611 3.891
5360.492 10.388 4.738
5361.910 10.110 4.438
5363.329 9.443 4.214
5364.747 9.356 4.581
5366.166 10.833 4.910
5367.584 10.312 5.477
5369.002 10.194 3.286
5370.421 10.021 5.045
5371.839 9.944 6.027
5373.258 9.324 5.557
5374.676 9.477 5.340
5376.095 9.593 5.149
5377.513 9.947 5.002
5378.932 10.051 4.776
5380.350 10.570 4.806
5381.768 10.405 5.887
5383.187 9.819 5.077
5384.605 9.361 4.709
5386.024 8.944 4.787
5387.442 10.933 4.594
5388.861 9.919 4.580
5390.279 9.813 4.170
5391.698 9.967 4.728
5393.116 9.790 4.788
5394.534 9.734 3.918
5395.953 10.440 3.386
5397.371 9.850 5.242
5398.790 11.247 4.155
5400.208 9.881 4.325
5401.627 8.679 4.142
5403.045 8.811 4.950
5404.464 9.826 5.371
5405.882 9.156 4.259
5407.301 9.662 4.328
5408.719 8.865 4.475
5410.137 9.489 4.272
5411.556 9.031 4.710
5412.974 9.341 5.261
5414.393 9.436 4.892
5415.811 8.953 4.683
5417.230 9.078 4.880
5418.648 9.039 5.087
5420.067 9.103 4.940
5421.485 8.872 4.600
5422.903 9.141 4.672
5424.322 8.496 4.131
5425.740 8.524 4.803
5427.159 8.937 4.326
5428.577 8.507 4.437
5429.996 8.893 4.881
5431.414 8.547 3.647
5432.833 9.193 4.435
5434.251 9.203 4.224
5435.669 9.466 4.143
5437.088 9.282 4.481
5438.506 8.830 4.080
5439.925 8.848 4.033
5441.343 8.533 3.835
5442.762 8.968 4.313
5444.180 8.851 3.582
5445.599 8.510 4.562
5447.017 9.200 5.219
5448.436 9.693 4.960
5449.854 8.793 4.921
5451.272 9.348 3.970
5452.691 9.086 4.788
5454.109 8.366 3.718
5455.528 8.418 3.487
5456.946 8.566 4.000
5458.365 8.874 3.623
5459.783 8.556 4.045
5461.202 7.900 4.548
5462.620 8.026 3.700
5464.038 9.297 3.583
5465.457 9.567 3.782
5466.875 8.510 4.634
5468.294 9.341 4.832
5469.712 8.697 4.228
5471.131 8.719 3.872
5472.549 9.044 3.690
5473.968 8.622 4.155
5475.386 8.985 4.145
5476.804 8.768 3.615
5478.223 9.094 4.492
5479.641 9.015 3.989
5481.060 8.960 4.977
5482.478 8.777 2.724
5483.897 8.541 4.410
5485.315 8.623 4.276
5486.734 9.244 4.580
5488.152 8.876 4.059
5489.571 9.727 4.253
5490.989 8.903 3.518
5492.407 9.433 3.779
5493.826 9.060 4.469
5495.244 9.140 4.123
5496.663 9.874 4.293
5498.081 9.725 4.602
5499.500 8.622 4.617
5500.918 9.014 5.144
5502.337 8.873 4.361
5503.755 9.272 4.437
5505.173 9.163 4.060
5506.592 9.458 4.620
5508.010 8.136 4.452
5509.429 8.386 3.798
5510.847 9.045 4.171
5512.266 9.523 4.434
5513.684 8.573 4.495
5515.103 8.881 4.124
5516.521 9.422 4.400
5517.939 9.117 4.392
5519.358 9.032 4.220
5520.776 9.161 4.337
5522.195 9.089 4.755
5523.613 9.122 3.877
5525.032 8.581 3.654
5526.450 9.334 3.913
5527.869 9.300 3.115
5529.287 8.751 4.072
5530.706 9.181 4.051
5532.124 9.839 4.570
5533.542 9.999 4.104
5534.961 9.548 4.232
5536.379 9.433 4.492
5537.798 9.084 3.471
5539.216 9.270 4.452
5540.635 9.328 4.264
5542.053 9.046 4.356
5543.472 8.973 4.316
5544.890 8.846 4.426
5546.308 9.526 3.852
5547.727 9.707 3.099
5549.145 9.768 3.464
5550.564 9.748 3.642
5551.982 9.723 4.711
5553.401 10.234 4.929
5554.819 10.001 3.122
5556.238 8.680 2.773
5557.656 8.781 4.288
5559.074 9.568 4.843
5560.493 8.444 4.366
5561.911 8.795 4.905
5563.330 9.263 4.257
5564.748 8.614 3.677
5566.167 9.423 3.447
5567.585 9.116 4.291
5569.004 8.689 3.066
5570.422 8.662 3.859
5571.841 9.395 4.007
5573.259 10.351 3.906
5574.677 9.334 4.455
5576.096 8.608 3.308
5577.514 9.725 3.058
5578.933 7.511 4.059
5580.351 9.397 6.155
5581.770 8.594 5.278
5583.188 8.278 4.103
5584.607 8.296 3.565
5586.025 8.829 3.958
5587.443 9.433 4.285
5588.862 9.526 4.132
5590.280 9.860 4.800
5591.699 8.546 4.156
5593.117 8.383 3.832
5594.536 9.177 4.445
5595.954 7.949 3.731
5597.373 8.225 3.458
5598.791 9.439 4.682
5600.209 9.739 4.838
5601.628 9.513 3.718
5603.046 9.329 4.341
5604.465 9.391 3.211
5605.883 9.223 3.905
5607.302 8.923 4.531
5608.720 8.256 4.237
5610.139 8.658 4.470
5611.557 8.927 4.206
5612.975 8.819 3.810
5614.394 8.923 4.317
5615.812 9.259 4.523
5617.231 9.935 3.773
5618.649 8.984 3.956
5620.068 8.971 5.039
5621.486 8.525 4.230
5622.905 9.484 3.830
5624.323 9.577 4.481
5625.742 9.104 3.712
5627.160 9.192 3.887
5628.578 8.840 4.190
5629.997 8.614 3.667
5631.415 9.578 4.122
5632.834 9.917 3.692
5634.252 9.267 3.673
5635.671 8.989 4.422
5637.089 8.962 4.443
5638.508 9.647 4.258
5639.926 9.786 4.208
5641.344 9.643 3.526
5642.763 8.970 4.072
5644.181 8.523 4.157
5645.600 9.709 3.747
5647.018 9.914 3.803
5648.437 9.084 3.909
5649.855 8.899 3.410
5651.274 8.029 3.452
5652.692 9.441 4.213
5654.110 8.213 4.083
5655.529 8.576 3.979
5656.947 9.881 5.320
5658.366 8.892 4.141
5659.784 9.374 4.286
5661.203 8.874 4.175
5662.621 9.589 3.892
5664.040 9.908 4.084
5665.458 8.732 4.491
5666.877 9.450 4.562
5668.295 9.191 3.440
5669.713 8.270 4.308
5671.132 8.993 4.038
5672.550 8.087 3.724
5673.969 7.747 4.814
5675.387 9.266 4.856
5676.806 8.840 3.964
5678.224 8.890 3.529
5679.643 8.568 3.951
5681.061 9.019 3.740
5682.479 8.468 4.600
5683.898 8.270 4.137
5685.316 8.956 3.861
5686.735 9.513 4.499
5688.153 9.205 4.565
5689.572 8.276 3.677
5690.990 8.566 3.759
5692.409 9.151 3.870
5693.827 8.157 4.402
5695.245 9.545 4.275
5696.664 9.132 3.658
5698.082 8.502 3.411
5699.501 9.106 4.507
5700.919 7.911 4.761
5702.338 8.852 3.787
5703.756 9.594 3.973
5705.175 8.598 3.489
5706.593 8.501 4.512
5708.012 8.303 3.973
5709.430 7.799 3.340
5710.848 7.726 3.881
5712.267 8.088 4.266
5713.685 9.335 3.191
5715.104 8.946 4.048
5716.522 7.404 4.077
5717.941 8.239 3.676
5719.359 8.197 4.667
5720.778 8.299 4.365
5722.196 8.926 3.991
5723.614 8.774 3.278
5725.033 8.175 3.590
5726.451 9.217 3.465
5727.870 8.494 3.841
5729.288 7.735 3.689
5730.707 8.917 4.544
5732.125 8.551 4.448
5733.544 8.830 4.270
5734.962 9.167 4.296
5736.380 8.592 4.261
5737.799 8.287 4.339
5739.217 8.383 3.722
5740.636 8.912 3.605
5742.054 8.908 4.473
5743.473 8.486 4.117
5744.891 9.501 4.039
5746.310 9.187 4.115
5747.728 9.501 3.478
5749.147 8.401 4.977
5750.565 8.059 3.826
5751.983 8.644 3.820
5753.402 9.209 4.159
5754.820 8.593 3.549
5756.239 7.447 3.948
5757.657 8.120 4.021
5759.076 8.873 3.644
5760.494 8.382 3.966
5761.913 8.033 3.614
5763.331 8.719 3.511
5764.749 9.119 3.506
5766.168 8.617 3.170
5767.586 9.151 4.168
5769.005 8.619 3.451
5770.423 8.695 2.818
5771.842 8.322 4.562
5773.260 8.693 4.084
5774.679 8.892 4.283
5776.097 8.853 4.297
5777.515 9.198 3.794
5778.934 9.028 3.674
5780.352 8.541 3.491
5781.771 8.905 3.646
5783.189 9.197 3.560
5784.608 9.059 3.128
5786.026 7.787 4.490
5787.445 9.416 4.730
5788.863 8.872 3.740
5790.282 8.945 3.779
5791.700 8.996 4.190
5793.118 7.780 4.467
5794.537 8.949 4.055
5795.955 9.343 4.322
5797.374 8.747 4.618
5798.792 8.329 3.712
5800.211 8.509 3.468
5801.629 8.508 3.904
5803.048 7.615 3.900
5804.466 8.646 3.383
5805.884 8.380 3.793
5807.303 8.164 3.984
5808.721 8.740 4.060
5810.140 9.109 3.389
5811.558 8.404 4.218
5812.977 8.885 3.997
5814.395 8.936 3.459
5815.814 8.762 3.470
5817.232 8.759 3.541
5818.650 8.260 3.885
5820.069 8.063 3.817
5821.487 8.413 3.442
5822.906 7.764 4.487
5824.324 8.389 4.490
5825.743 8.683 3.927
5827.161 8.572 3.248
5828.580 8.410 3.576
5829.998 7.534 4.120
5831.417 7.959 3.697
5832.835 8.181 3.461
5834.253 7.822 3.720
5835.672 7.716 3.816
5837.090 8.261 3.474
5838.509 7.720 3.605
5839.927 8.054 3.710
5841.346 7.629 3.260
5842.764 8.193 3.482
5844.183 10.004 4.363
5845.601 8.459 4.696
5847.019 8.647 3.739
5848.438 9.161 4.502
5849.856 8.230 3.436
5851.275 8.402 3.529
5852.693 9.406 3.841
5854.112 8.687 2.614
5855.530 8.419 3.535
5856.949 8.589 3.988
5858.367 8.967 3.566
5859.785 8.711 3.532
5861.204 8.523 3.415
5862.622 7.650 3.327
5864.041 9.289 3.752
5865.459 8.261 4.054
5866.878 8.778 3.680
5868.296 8.354 3.751
5869.715 9.267 4.405
5871.133 8.166 4.046
5872.552 5.978 3.608
5873.970 8.209 3.791
5875.388 8.702 3.784
5876.807 7.844 3.104
5878.225 8.226 3.947
5879.644 8.305 4.688
5881.062 8.115 3.427
5882.481 8.066 3.639
5883.899 8.900 3.837
5885.318 8.702 4.432
5886.736 8.045 3.557
5888.154 7.675 3.750
5889.573 8.046 4.337
5890.991 7.038 3.803
5892.410 8.018 5.235
5893.828 7.664 3.473
5895.247 8.025 2.987
5896.665 8.350 4.897
5898.084 9.261 4.626
5899.502 8.168 3.197
5900.920 8.510 3.923
5902.339 9.061 3.758
5903.757 7.935 3.602
5905.176 8.474 3.817
5906.594 8.475 3.205
5908.013 8.542 3.742
5909.431 8.475 4.413
5910.850 8.565 4.167
5912.268 7.792 3.340
5913.687 8.778 4.059
5915.105 7.973 3.957
5916.523 8.043 3.635
5917.942 8.743 3.971
5919.360 8.346 4.320
5920.779 8.011 3.735
5922.197 7.582 2.961
5923.616 8.639 3.396
5925.034 9.433 3.783
5926.453 8.963 4.469
5927.871 8.788 4.773
5929.289 8.726 5.025
5930.708 9.205 4.888
5932.126 9.425 3.598
5933.545 8.881 4.058
5934.963 8.331 3.968
5936.382 8.655 3.300
5937.800 8.542 3.323
5939.219 8.435 3.823
5940.637 8.758 3.439
5942.055 8.936 3.952
5943.474 8.004 3.563
5944.892 8.867 4.237
5946.311 8.958 2.716
5947.729 8.117 3.739
5949.148 9.889 3.469
5950.566 9.416 4.224
5951.985 9.299 4.352
5953.403 9.819 3.713
5954.822 9.023 3.950
5956.240 9.299 4.446
5957.658 8.963 4.459
5959.077 8.975 4.044
5960.495 9.018 3.855
5961.914 9.587 3.714
5963.332 9.522 4.148
5964.751 9.855 3.908
5966.169 9.603 3.107
5967.588 8.490 4.110
5969.006 8.184 3.855
5970.424 8.499 3.462
5971.843 8.236 4.458
5973.261 8.795 4.201
5974.680 8.698 3.732
5976.098 9.248 3.852
5977.517 8.008 3.362
5978.935 9.127 4.893
5980.354 9.462 3.465
5981.772 8.140 2.862
5983.190 8.264 3.373
5984.609 9.317 4.515
5986.027 9.483 3.200
5987.446 9.576 3.068
5988.864 9.308 3.763
5990.283 10.408 3.760
5991.701 9.350 3.675
5993.120 8.498 3.560
5994.538 9.200 3.459
5995.957 9.631 3.927
5997.375 10.109 4.680
5998.793 9.329 2.757
6000.212 8.782 3.939
6001.630 8.955 3.569
6003.049 9.129 3.217
6004.467 9.348 3.518
6005.886 10.130 4.653
6007.304 9.799 4.097
6008.723 9.237 3.829
6010.141 9.950 4.670
6011.559 9.619 5.015
6012.978 8.803 3.752
6014.396 8.843 3.011
6015.815 8.874 3.523
6017.233 8.949 2.606
6018.652 9.658 3.321
6020.070 9.522 3.512
6021.489 10.167 4.768
6022.907 9.502 4.825
6024.325 9.580 3.653
6025.744 10.706 4.142
6027.162 10.937 4.787
6028.581 11.533 3.909
6029.999 10.293 4.375
6031.418 10.911 4.353
6032.836 11.211 4.078
6034.255 10.076 3.006
6035.673 8.881 3.325
6037.092 10.474 4.109
6038.510 9.509 4.176
6039.928 8.947 5.369
6041.347 10.084 5.180
6042.765 9.584 4.385
6044.184 8.594 3.661
6045.602 8.766 3.514
6047.021 9.194 3.622
6048.439 10.138 3.928
6049.858 9.203 4.138
6051.276 10.994 3.735
6052.694 10.303 3.828
6054.113 9.712 4.312
6055.531 10.302 4.196
6056.950 10.033 3.935
6058.368 9.963 4.000
6059.787 10.222 4.083
6061.205 10.259 3.517
6062.624 10.528 3.464
6064.042 9.899 3.686
6065.460 10.191 4.475
6066.879 10.049 4.528
6068.297 10.030 3.945
6069.716 10.878 4.438
6071.134 11.088 3.889
6072.553 11.350 4.484
6073.971 10.379 3.840
6075.390 10.308 4.165
6076.808 11.045 4.376
6078.227 10.911 3.687
6079.645 10.585 3.968
6081.063 11.637 4.814
6082.482 10.694 4.019
6083.900 10.648 3.797
6085.319 11.611 3.795
6086.737 11.752 4.054
6088.156 10.131 4.382
6089.574 10.897 4.628
6090.993 10.998 4.419
6092.411 10.744 5.032
6093.829 11.481 4.840
6095.248 11.804 4.347
6096.666 11.483 4.985
6098.085 11.774 3.826
6099.503 12.313 4.225
6100.922 12.938 4.835
6102.340 11.622 4.590
6103.759 11.303 4.133
6105.177 12.384 4.251
6106.595 12.025 4.407
6108.014 11.769 4.985
6109.432 11.939 4.120
6110.851 12.553 4.296
6112.269 12.609 5.434
6113.688 11.683 4.163
6115.106 13.124 4.753
6116.525 12.112 4.938
6117.943 11.847 4.474
6119.362 12.713 5.031
6120.780 11.647 3.346
6122.198 12.292 3.838
6123.617 12.822 5.022
6125.035 12.390 4.664
6126.454 13.022 4.533
6127.872 12.364 4.436
6129.291 11.467 3.996
6130.709 12.133 4.942
6132.128 12.458 6.157
6133.546 13.394 4.598
6134.964 13.027 4.611
6136.383 11.610 4.880
6137.801 13.526 4.813
6139.220 13.715 4.878
6140.638 12.814 3.969
6142.057 12.427 4.848
6143.475 12.770 4.937
6144.894 12.166 4.903
6146.312 13.030 6.414
6147.730 13.014 5.764
6149.149 12.382 5.416


==> table4.dat <==
UNITS:
lambda in angstrom (A)
flux in 10^{-17} ergs/cm^2/s/A
****************************** 
   	       flux
         -------------
lambda     A     B      
**********************
3438.344 21.476 10.413
3439.773 20.684 9.872
3441.202 18.984 9.064
3442.632 15.626 12.295
3444.061 15.795 9.951
3445.491 15.964 7.606
3446.920 24.354 11.958
3448.349 20.607 13.959
3449.779 21.370 10.930
3451.208 22.133 14.614
3452.637 15.199 6.286
3454.067 18.868 6.855
3455.496 22.537 9.664
3456.925 19.761 12.472
3458.355 22.130 13.193
3459.784 14.275 13.914
3461.214 21.077 18.906
3462.643 16.487 9.352
3464.072 11.897 10.665
3465.502 12.143 13.886
3466.931 12.388 17.106
3468.360 9.466 12.187
3469.790 10.385 12.027
3471.219 10.716 11.445
3472.649 10.588 15.325
3474.078 10.460 15.869
3475.507 17.251 13.251
3476.937 16.040 9.841
3478.366 14.828 13.242
3479.795 13.188 16.827
3481.225 17.253 17.193
3482.654 14.482 13.671
3484.083 17.769 17.365
3485.513 15.545 15.039
3486.942 15.015 15.966
3488.372 14.485 12.513
3489.801 19.770 11.168
3491.230 18.674 9.824
3492.660 19.525 13.091
3494.089 18.414 9.669
3495.518 14.058 8.682
3496.948 9.701 15.029
3498.377 16.557 10.320
3499.806 16.924 11.703
3501.236 16.887 17.642
3502.665 24.071 18.456
3504.095 23.577 14.610
3505.524 25.488 14.443
3506.953 20.524 13.444
3508.383 16.920 12.444
3509.812 15.016 13.224
3511.241 18.243 14.005
3512.671 18.689 6.844
3514.100 21.214 9.417
3515.529 20.512 11.965
3516.959 18.376 11.667
3518.388 21.003 11.368
3519.818 19.117 13.586
3521.247 21.129 14.352
3522.676 12.653 16.117
3524.106 15.159 12.216
3525.535 22.237 8.316
3526.964 23.995 9.143
3528.394 17.805 9.970
3529.823 12.999 11.402
3531.253 12.337 16.876
3532.682 15.784 14.065
3534.111 19.231 13.925
3535.541 17.829 12.093
3536.970 21.525 12.181
3538.399 20.642 11.771
3539.829 12.234 12.800
3541.258 15.289 12.132
3542.687 17.017 10.297
3544.117 18.746 11.968
3545.546 17.341 9.130
3546.976 16.118 10.923
3548.405 20.343 12.716
3549.834 24.569 9.988
3551.264 24.681 9.432
3552.693 22.867 18.604
3554.122 22.058 15.388
3555.552 21.250 11.410
3556.981 20.170 15.186
3558.410 9.246 17.975
3559.840 12.243 20.765
3561.269 15.020 15.790
3562.699 12.072 17.052
3564.128 13.409 13.746
3565.557 14.746 12.651
3566.987 14.121 13.434
3568.416 14.774 16.659
3569.845 15.427 12.487
3571.275 16.671 14.089
3572.704 10.509 15.690
3574.133 14.867 11.339
3575.563 19.597 14.486
3576.992 14.555 13.953
3578.422 14.588 12.877
3579.851 21.196 19.227
3581.280 17.430 14.894
3582.710 13.747 13.727
3584.139 15.819 12.560
3585.568 17.892 16.243
3586.998 17.458 13.943
3588.427 12.479 14.871
3589.856 18.473 19.404
3591.286 19.032 22.664
3592.715 20.312 12.946
3594.145 21.707 12.618
3595.574 19.253 15.763
3597.003 19.504 11.650
3598.433 16.781 15.134
3599.862 14.230 15.794
3601.291 17.947 16.455
3602.721 17.267 13.020
3604.150 18.006 9.533
3605.580 18.877 12.060
3607.009 17.002 11.579
3608.438 16.324 12.335
3609.868 16.274 11.731
3611.297 17.145 15.457
3612.726 20.446 19.184
3614.156 15.851 17.126
3615.585 20.436 17.039
3617.014 12.993 16.952
3618.444 14.994 16.225
3619.873 15.921 15.421
3621.303 16.848 11.475
3622.732 13.567 12.282
3624.161 12.596 14.356
3625.591 14.853 12.990
3627.020 16.546 13.763
3628.449 14.769 14.536
3629.879 16.156 13.557
3631.308 16.117 14.395
3632.737 15.172 10.509
3634.167 13.974 9.097
3635.596 12.777 9.441
3637.026 19.205 15.304
3638.455 21.363 11.419
3639.884 19.688 12.524
3641.314 16.622 13.935
3642.743 16.902 13.575
3644.172 15.475 11.936
3645.602 13.020 9.636
3647.031 17.467 10.465
3648.460 14.836 6.713
3649.890 12.332 14.691
3651.319 12.944 15.700
3652.749 11.694 14.461
3654.178 14.859 14.278
3655.607 14.902 12.149
3657.037 16.708 16.255
3658.466 11.913 15.813
3659.895 11.722 15.834
3661.325 11.531 12.657
3662.754 17.841 11.466
3664.184 16.877 11.530
3665.613 13.185 13.093
3667.042 13.131 13.895
3668.472 12.619 12.669
3669.901 11.746 14.973
3671.330 16.994 11.113
3672.760 18.119 10.526
3674.189 18.931 12.301
3675.618 15.356 13.677
3677.048 17.813 16.815
3678.477 16.484 12.232
3679.907 16.496 12.869
3681.336 19.427 12.713
3682.765 16.350 14.989
3684.195 16.004 11.495
3685.624 18.488 10.119
3687.053 16.959 12.551
3688.483 20.609 15.481
3689.912 16.311 13.388
3691.341 13.077 13.785
3692.771 17.266 14.446
3694.200 13.823 15.106
3695.630 16.510 15.128
3697.059 18.498 10.153
3698.488 19.991 6.576
3699.918 17.728 13.183
3701.347 17.847 11.996
3702.776 13.713 9.845
3704.206 13.221 7.638
3705.635 17.814 12.346
3707.064 17.104 11.436
3708.494 17.125 15.691
3709.923 14.525 16.148
3711.353 18.816 12.336
3712.782 16.013 10.349
3714.211 20.271 11.896
3715.641 15.813 15.763
3717.070 18.725 12.660
3718.499 13.470 11.380
3719.929 14.727 8.303
3721.358 17.570 11.481
3722.787 14.701 12.979
3724.217 20.452 10.877
3725.646 18.734 15.458
3727.076 17.737 12.537
3728.505 17.795 12.876
3729.934 19.332 12.731
3731.364 17.742 8.999
3732.793 19.778 9.726
3734.222 18.835 14.669
3735.652 17.783 11.425
3737.081 20.032 11.962
3738.511 22.112 13.479
3739.940 23.315 14.603
3741.369 19.054 10.599
3742.799 18.415 14.443
3744.228 18.795 17.210
3745.657 22.664 14.926
3747.087 22.606 15.148
3748.516 25.474 11.243
3749.945 23.989 12.762
3751.375 25.081 9.733
3752.804 21.882 10.266
3754.234 22.539 12.051
3755.663 23.404 12.824
3757.092 18.484 13.256
3758.522 19.874 13.293
3759.951 21.045 13.639
3761.380 21.486 11.601
3762.810 20.709 12.160
3764.239 21.423 11.447
3765.668 19.900 13.764
3767.098 22.812 13.309
3768.527 24.435 9.838
3769.957 21.114 9.507
3771.386 20.928 10.554
3772.815 22.887 10.404
3774.245 23.216 13.069
3775.674 22.292 11.992
3777.103 16.967 11.294
3778.533 21.069 12.995
3779.962 18.089 13.181
3781.391 15.407 12.642
3782.821 19.060 15.553
3784.250 17.790 12.340
3785.680 16.957 10.418
3787.109 16.835 12.789
3788.538 19.115 10.351
3789.968 20.958 11.710
3791.397 16.569 11.399
3792.826 16.520 10.450
3794.256 16.494 12.722
3795.685 16.468 13.004
3797.115 16.646 12.412
3798.544 16.663 14.025
3799.973 17.091 9.284
3801.403 19.428 11.691
3802.832 18.477 10.223
3804.261 21.439 9.623
3805.691 16.760 11.961
3807.120 17.951 11.037
3808.549 16.817 12.450
3809.979 14.527 10.577
3811.408 16.625 14.884
3812.838 16.879 12.956
3814.267 18.555 11.830
3815.696 15.471 12.720
3817.126 15.588 12.971
3818.555 17.738 14.337
3819.984 15.412 13.003
3821.414 18.184 10.551
3822.843 16.012 14.220
3824.272 15.491 13.152
3825.702 14.687 11.867
3827.131 14.562 9.323
3828.561 15.869 11.889
3829.990 16.642 13.739
3831.419 16.406 14.541
3832.849 14.662 13.524
3834.278 17.590 14.091
3835.707 14.834 15.164
3837.137 17.534 8.189
3838.566 14.853 10.199
3839.995 12.266 14.387
3841.425 17.776 12.260
3842.854 14.698 10.324
3844.284 16.449 12.691
3845.713 14.147 14.034
3847.142 13.206 16.060
3848.572 14.485 13.399
3850.001 13.046 10.234
3851.430 14.333 11.536
3852.860 16.769 11.877
3854.289 16.742 13.155
3855.719 14.987 11.964
3857.148 13.340 13.302
3858.577 15.574 10.949
3860.007 15.988 11.366
3861.436 16.706 14.032
3862.865 15.752 13.240
3864.295 13.744 16.781
3865.724 15.351 12.510
3867.153 15.920 15.233
3868.583 14.925 13.514
3870.012 17.067 13.275
3871.442 14.924 12.775
3872.871 17.012 12.463
3874.300 15.874 12.076
3875.730 15.363 15.732
3877.159 15.595 15.339
3878.588 14.171 11.993
3880.018 14.541 13.126
3881.447 16.927 13.914
3882.876 18.854 11.292
3884.306 15.586 15.864
3885.735 14.462 18.441
3887.165 14.449 15.849
3888.594 14.226 12.603
3890.023 14.458 14.069
3891.453 15.814 15.002
3892.882 14.117 15.198
3894.311 12.998 15.697
3895.741 14.694 13.512
3897.170 18.903 15.397
3898.599 13.084 14.998
3900.029 13.066 15.861
3901.458 15.128 15.403
3902.888 14.729 11.902
3904.317 13.082 14.099
3905.746 17.058 13.640
3907.176 14.443 14.727
3908.605 15.970 16.236
3910.034 15.325 13.763
3911.464 12.825 17.918
3912.893 16.657 12.884
3914.322 13.064 13.939
3915.752 14.487 12.631
3917.181 16.308 11.373
3918.611 14.484 13.665
3920.040 12.097 12.365
3921.469 14.983 11.644
3922.899 15.115 12.055
3924.328 14.899 14.130
3925.757 14.133 12.706
3927.187 13.905 12.923
3928.616 13.162 13.646
3930.046 15.045 13.125
3931.475 12.720 9.562
3932.904 14.199 12.227
3934.334 14.805 11.934
3935.763 14.861 14.775
3937.192 13.857 12.367
3938.622 14.452 12.570
3940.051 14.136 11.492
3941.480 15.926 12.211
3942.910 17.200 14.627
3944.339 14.509 17.039
3945.769 13.788 16.209
3947.198 15.453 12.275
3948.627 13.235 13.122
3950.057 14.411 14.318
3951.486 13.080 12.573
3952.915 15.025 11.905
3954.345 14.121 14.760
3955.774 13.911 13.446
3957.203 12.066 12.837
3958.633 14.802 10.651
3960.062 14.956 8.669
3961.492 17.040 11.634
3962.921 14.630 10.745
3964.350 13.102 11.444
3965.780 13.424 12.401
3967.209 13.549 11.409
3968.638 13.008 10.033
3970.068 12.777 12.141
3971.497 13.933 16.125
3972.926 14.635 12.064
3974.356 14.769 11.312
3975.785 16.655 9.234
3977.215 16.782 11.465
3978.644 16.182 10.542
3980.073 13.831 10.335
3981.503 14.469 10.270
3982.932 13.215 9.964
3984.361 15.591 9.537
3985.791 15.520 12.410
3987.220 13.332 11.765
3988.650 13.468 11.342
3990.079 13.203 14.303
3991.508 14.425 10.968
3992.938 14.902 9.502
3994.367 14.887 14.309
3995.796 14.953 13.574
3997.226 15.944 9.340
3998.655 14.812 11.370
4000.084 11.353 13.181
4001.514 14.522 10.638
4002.943 16.714 10.788
4004.373 16.171 11.499
4005.802 16.068 11.244
4007.231 18.212 11.894
4008.661 16.672 11.902
4010.090 13.343 12.417
4011.519 14.724 8.273
4012.949 16.410 11.777
4014.378 14.925 11.121
4015.807 15.431 11.501
4017.237 16.363 12.366
4018.666 16.730 9.770
4020.096 16.659 10.834
4021.525 17.065 9.410
4022.954 17.250 9.556
4024.384 17.811 10.366
4025.813 15.042 10.467
4027.242 11.619 13.043
4028.672 11.861 11.544
4030.101 13.210 10.211
4031.530 11.790 10.434
4032.960 14.390 12.788
4034.389 12.930 10.018
4035.819 13.028 11.324
4037.248 15.291 11.076
4038.677 14.041 9.404
4040.107 15.372 10.298
4041.536 15.868 10.409
4042.965 14.865 11.603
4044.395 15.356 10.131
4045.824 16.149 10.790
4047.253 14.932 10.306
4048.683 16.455 10.354
4050.112 15.175 11.058
4051.542 17.439 11.515
4052.971 16.812 10.920
4054.400 18.306 12.323
4055.830 16.365 8.373
4057.259 15.285 10.789
4058.688 16.212 7.810
4060.118 16.763 11.954
4061.547 16.096 11.189
4062.977 18.287 10.293
4064.406 18.227 10.829
4065.835 18.398 11.734
4067.265 17.641 9.650
4068.694 18.175 8.840
4070.123 17.357 10.217
4071.553 17.602 11.668
4072.982 16.191 9.697
4074.411 18.234 12.451
4075.841 15.830 12.238
4077.270 19.343 9.555
4078.700 18.294 10.436
4080.129 21.496 10.686
4081.558 20.454 10.812
4082.988 18.159 12.247
4084.417 20.425 12.398
4085.846 20.441 12.338
4087.276 20.457 12.033
4088.705 20.085 11.391
4090.134 17.973 10.257
4091.564 19.628 13.574
4092.993 21.080 8.454
4094.423 23.020 12.118
4095.852 20.873 10.752
4097.281 19.758 10.582
4098.711 23.374 11.254
4100.140 22.831 11.511
4101.569 20.342 11.106
4102.999 21.533 13.082
4104.428 23.938 12.609
4105.857 21.945 13.196
4107.287 22.290 12.041
4108.716 23.069 12.590
4110.146 24.191 11.577
4111.575 23.533 12.265
4113.004 23.235 11.874
4114.434 24.521 11.731
4115.863 26.142 10.694
4117.292 24.427 10.716
4118.722 24.415 11.727
4120.151 27.227 11.255
4121.581 25.752 11.250
4123.010 26.094 10.718
4124.439 26.877 11.437
4125.869 27.362 11.461
4127.298 28.004 11.381
4128.727 30.055 12.025
4130.157 27.324 10.249
4131.586 27.865 9.943
4133.015 30.065 12.025
4134.445 29.213 12.469
4135.874 30.099 12.279
4137.304 31.219 10.413
4138.733 34.249 10.816
4140.162 36.673 11.775
4141.592 39.941 11.000
4143.021 35.948 12.787
4144.450 40.689 10.025
4145.880 40.251 13.303
4147.309 45.997 11.769
4148.738 50.460 10.620
4150.168 54.067 12.416
4151.597 54.766 8.458
4153.027 58.417 9.075
4154.456 64.750 10.758
4155.885 60.614 10.464
4157.315 65.454 10.468
4158.744 68.281 10.160
4160.173 68.850 9.499
4161.603 69.915 9.283
4163.032 71.739 10.155
4164.461 67.931 8.610
4165.891 63.383 12.284
4167.320 60.654 11.719
4168.750 56.314 10.458
4170.179 54.413 11.765
4171.608 51.145 11.181
4173.038 48.326 10.111
4174.467 45.541 12.041
4175.896 41.424 12.182
4177.326 39.709 12.652
4178.755 40.340 11.483
4180.185 38.554 12.352
4181.614 34.731 10.621
4183.043 33.687 10.844
4184.473 33.414 10.842
4185.902 30.394 11.601
4187.331 28.607 9.781
4188.761 28.174 13.228
4190.190 33.066 10.547
4191.619 30.742 10.851
4193.049 29.735 10.943
4194.478 28.803 11.113
4195.908 26.883 10.769
4197.337 30.066 10.857
4198.766 31.981 11.134
4200.196 28.683 12.283
4201.625 27.293 11.358
4203.054 26.171 10.333
4204.484 24.004 11.360
4205.913 26.510 10.046
4207.342 25.845 11.736
4208.772 25.620 9.579
4210.201 24.706 11.414
4211.631 25.609 10.803
4213.060 24.921 11.002
4214.489 26.211 11.175
4215.919 26.439 11.578
4217.348 26.502 11.707
4218.777 24.305 9.399
4220.207 25.619 11.727
4221.636 24.347 11.492
4223.065 21.802 11.976
4224.495 23.453 8.917
4225.924 22.798 10.791
4227.354 22.113 12.471
4228.783 23.899 7.516
4230.212 23.141 11.224
4231.642 22.696 9.311
4233.071 20.495 9.212
4234.500 20.436 10.494
4235.930 21.235 12.701
4237.359 22.068 10.443
4238.788 21.065 9.624
4240.218 20.888 11.893
4241.647 20.217 12.407
4243.077 20.469 12.542
4244.506 20.159 11.138
4245.935 15.271 12.894
4247.365 20.073 11.400
4248.794 18.547 11.598
4250.223 20.184 11.527
4251.653 20.756 12.329
4253.082 19.615 11.070
4254.512 19.312 11.868
4255.941 18.616 9.876
4257.370 18.001 10.468
4258.800 19.813 10.299
4260.229 18.212 10.578
4261.658 21.334 12.727
4263.088 17.770 11.796
4264.517 17.671 10.040
4265.946 16.684 11.443
4267.376 17.651 11.772
4268.805 18.702 13.147
4270.235 18.162 11.360
4271.664 16.073 11.746
4273.093 16.910 12.650
4274.523 18.726 11.456
4275.952 18.474 11.808
4277.381 18.577 11.310
4278.811 15.687 12.363
4280.240 18.201 8.954
4281.669 17.666 9.955
4283.099 18.608 11.243
4284.528 17.801 11.345
4285.958 16.684 9.132
4287.387 17.385 11.251
4288.816 17.078 10.211
4290.246 17.265 9.840
4291.675 17.351 11.355
4293.104 18.295 11.213
4294.534 17.011 10.560
4295.963 18.022 11.463
4297.392 15.791 9.487
4298.822 18.148 10.748
4300.251 17.898 11.587
4301.681 18.802 9.728
4303.110 18.326 10.051
4304.539 16.341 10.561
4305.969 18.088 10.877
4307.398 18.505 9.073
4308.827 16.851 10.877
4310.257 14.903 10.176
4311.686 16.227 11.175
4313.116 17.855 10.966
4314.545 17.400 10.792
4315.974 17.414 10.055
4317.404 16.200 10.038
4318.833 14.006 12.595
4320.262 15.947 13.175
4321.692 15.987 10.548
4323.121 15.820 9.573
4324.550 15.461 10.635
4325.980 15.062 10.430
4327.409 17.065 8.950
4328.839 17.827 10.931
4330.268 15.527 11.825
4331.697 16.525 11.702
4333.127 16.927 10.589
4334.556 16.981 9.490
4335.985 15.820 9.103
4337.415 15.502 11.299
4338.844 16.896 10.857
4340.273 16.607 10.890
4341.703 16.333 9.980
4343.132 17.417 11.132
4344.562 16.775 11.247
4345.991 17.335 8.280
4347.420 16.500 9.247
4348.850 15.044 11.651
4350.279 17.259 9.826
4351.708 16.540 9.894
4353.138 17.326 10.185
4354.567 17.446 8.158
4355.996 15.722 8.220
4357.426 17.268 10.138
4358.855 15.010 10.659
4360.285 16.712 9.341
4361.714 16.264 10.740
4363.143 14.054 10.083
4364.573 15.680 9.588
4366.002 15.682 10.299
4367.431 15.843 8.879
4368.861 16.584 10.894
4370.290 16.379 11.377
4371.719 15.351 10.160
4373.149 17.981 11.084
4374.578 17.759 10.376
4376.008 17.736 8.896
4377.437 15.287 10.159
4378.866 15.331 10.037
4380.296 17.652 9.335
4381.725 15.741 7.820
4383.154 18.435 10.744
4384.584 18.182 9.955
4386.013 15.844 10.435
4387.443 17.786 10.057
4388.872 17.222 10.146
4390.301 18.156 9.194
4391.731 18.815 10.461
4393.160 18.422 7.703
4394.589 17.442 9.730
4396.019 17.881 10.052
4397.448 20.757 9.658
4398.877 20.487 10.247
4400.307 17.843 10.373
4401.736 18.824 9.023
4403.166 20.643 10.326
4404.595 21.922 7.979
4406.024 20.038 9.657
4407.454 20.464 9.457
4408.883 17.029 8.373
4410.312 21.237 8.153
4411.742 20.356 10.847
4413.171 18.922 11.183
4414.600 17.132 9.610
4416.030 14.793 12.813
4417.459 15.056 10.194
4418.889 14.998 9.576
4420.318 17.301 9.212
4421.747 14.359 9.958
4423.177 19.422 7.850
4424.606 15.419 9.986
4426.035 15.401 10.826
4427.465 17.232 11.011
4428.894 16.313 8.658
4430.323 16.244 10.001
4431.753 16.431 8.877
4433.182 18.017 9.744
4434.612 15.754 9.255
4436.041 15.798 9.821
4437.470 16.035 8.473
4438.900 16.379 9.871
4440.329 15.488 11.291
4441.758 16.126 9.426
4443.188 17.328 11.566
4444.617 17.264 9.825
4446.047 18.910 9.572
4447.476 15.806 10.534
4448.905 15.822 9.749
4450.335 15.867 9.010
4451.764 16.372 7.844
4453.193 18.282 9.418
4454.623 17.852 7.575
4456.052 17.293 7.843
4457.481 16.947 10.430
4458.911 16.779 10.317
4460.340 15.631 7.427
4461.770 20.040 8.235
4463.199 18.003 10.553
4464.628 18.250 8.657
4466.058 18.195 11.172
4467.487 18.602 10.806
4468.916 15.817 10.517
4470.346 17.376 9.060
4471.775 19.826 8.565
4473.204 17.303 11.278
4474.634 17.186 8.633
4476.063 16.731 8.644
4477.493 18.488 9.948
4478.922 19.312 11.457
4480.351 18.610 9.832
4481.781 15.757 8.700
4483.210 18.283 7.950
4484.639 16.425 9.740
4486.069 15.979 9.756
4487.498 16.570 9.955
4488.927 15.702 9.744
4490.357 16.208 9.846
4491.786 16.833 11.606
4493.216 14.867 9.639
4494.645 16.331 8.292
4496.074 13.963 10.151
4497.504 14.798 9.256
4498.933 16.181 7.192
4500.362 15.120 9.636
4501.792 17.430 9.042
4503.221 14.019 11.831
4504.651 15.483 9.143
4506.080 15.586 10.688
4507.509 16.621 9.187
4508.939 16.583 8.425
4510.368 15.330 8.311
4511.797 15.453 10.106
4513.227 14.874 9.761
4514.656 15.944 9.196
4516.085 14.460 7.997
4517.515 13.541 9.270
4518.944 14.001 9.495
4520.374 14.921 6.509
4521.803 14.668 8.185
4523.232 16.398 8.008
4524.662 14.555 9.144
4526.091 14.373 10.051
4527.520 15.654 10.433
4528.950 14.723 9.745
4530.379 15.427 6.881
4531.808 13.698 9.131
4533.238 16.348 9.192
4534.667 14.230 9.955
4536.097 13.696 7.855
4537.526 13.235 9.060
4538.955 14.333 9.424
4540.385 13.632 7.518
4541.814 12.220 8.435
4543.243 14.723 8.256
4544.673 13.746 8.804
4546.102 14.074 8.994
4547.531 14.127 9.890
4548.961 13.802 10.153
4550.390 11.229 7.762
4551.820 12.498 10.146
4553.249 15.929 8.517
4554.678 14.191 7.294
4556.108 12.995 9.185
4557.537 14.119 7.228
4558.966 12.330 9.379
4560.396 13.326 8.921
4561.825 13.298 8.255
4563.254 14.121 8.780
4564.684 12.293 9.558
4566.113 10.921 9.365
4567.543 13.455 8.584
4568.972 15.497 9.464
4570.401 13.375 7.791
4571.831 11.962 8.221
4573.260 12.889 10.441
4574.689 11.190 9.449
4576.119 11.658 9.955
4577.548 14.352 8.874
4578.978 13.049 10.769
4580.407 11.487 8.858
4581.836 13.096 8.657
4583.266 10.549 8.470
4584.695 13.844 8.192
4586.124 13.411 8.993
4587.554 10.802 9.280
4588.983 12.526 10.411
4590.412 15.186 9.006
4591.842 14.047 8.033
4593.271 14.497 9.684
4594.701 13.079 8.233
4596.130 12.710 7.912
4597.559 13.863 9.557
4598.989 13.313 10.167
4600.418 14.153 7.772
4601.847 10.981 9.453
4603.277 12.931 8.567
4604.706 15.079 8.402
4606.135 14.123 8.595
4607.565 12.441 7.900
4608.994 14.416 8.868
4610.424 13.464 8.042
4611.853 14.582 8.317
4613.282 13.188 9.341
4614.712 13.988 7.886
4616.141 14.010 8.128
4617.570 14.303 7.431
4619.000 16.701 9.097
4620.429 14.201 8.053
4621.858 13.914 9.603
4623.288 14.857 9.152
4624.717 14.931 7.688
4626.147 15.153 7.586
4627.576 12.178 6.945
4629.005 12.447 8.099
4630.435 12.489 9.756
4631.864 11.569 8.658
4633.293 11.838 9.317
4634.723 13.308 6.663
4636.152 13.585 7.723
4637.582 12.566 8.685
4639.011 12.210 5.856
4640.440 13.872 9.448
4641.870 12.153 10.332
4643.299 13.936 10.465
4644.728 14.296 9.790
4646.158 14.156 10.434
4647.587 14.341 7.931
4649.016 13.422 8.021
4650.446 13.598 9.685
4651.875 13.320 8.308
4653.305 11.659 9.340
4654.734 14.017 7.540
4656.163 14.706 9.455
4657.593 11.231 9.280
4659.022 13.996 8.049
4660.451 12.952 8.522
4661.881 13.235 8.318
4663.310 13.626 8.205
4664.739 12.732 8.051
4666.169 15.717 7.776
4667.598 14.745 7.198
4669.028 13.129 9.766
4670.457 14.013 7.684
4671.886 13.394 10.064
4673.316 14.238 9.708
4674.745 14.057 7.649
4676.174 13.836 8.412
4677.604 14.228 7.701
4679.033 14.029 9.467
4680.462 14.019 9.984
4681.892 14.248 8.435
4683.321 13.150 8.345
4684.751 13.234 8.301
4686.180 13.992 8.391
4687.609 13.620 8.726
4689.039 15.360 8.819
4690.468 15.510 9.836
4691.897 15.149 8.974
4693.327 16.649 8.859
4694.756 15.503 8.698
4696.185 16.434 8.035
4697.615 15.601 9.130
4699.044 15.335 9.257
4700.474 16.276 7.952
4701.903 17.379 8.729
4703.332 16.445 8.257
4704.762 15.436 9.645
4706.191 16.170 9.094
4707.620 16.450 8.142
4709.050 15.445 9.701
4710.479 12.604 9.145
4711.909 14.678 9.580
4713.338 14.290 7.967
4714.767 15.637 8.216
4716.197 14.512 9.341
4717.626 13.984 11.297
4719.055 13.745 8.211
4720.485 13.008 9.048
4721.914 13.208 8.725
4723.343 13.831 8.141
4724.773 14.499 9.078
4726.202 12.425 11.116
4727.632 12.895 9.904
4729.061 13.457 9.772
4730.490 12.613 9.725
4731.920 15.255 9.081
4733.349 13.871 9.015
4734.778 13.377 9.501
4736.208 13.751 10.570
4737.637 12.842 10.459
4739.066 12.448 8.221
4740.496 13.512 7.495
4741.925 13.599 8.800
4743.355 13.679 7.995
4744.784 11.976 8.886
4746.213 11.343 8.976
4747.643 12.869 8.302
4749.072 12.753 9.273
4750.501 13.009 9.986
4751.931 12.735 9.595
4753.360 12.130 9.342
4754.789 11.955 8.171
4756.219 12.553 8.282
4757.648 12.217 10.917
4759.078 12.667 7.459
4760.507 13.969 7.909
4761.936 12.770 9.844
4763.366 12.773 9.721
4764.795 12.176 8.927
4766.224 13.583 8.429
4767.654 14.015 8.736
4769.083 13.630 8.861
4770.513 13.259 8.131
4771.942 13.513 7.534
4773.371 13.073 10.934
4774.801 13.879 8.993
4776.230 13.148 7.916
4777.659 11.497 9.816
4779.089 11.732 9.379
4780.518 12.354 10.636
4781.947 13.423 8.969
4783.377 11.908 8.567
4784.806 12.228 9.590
4786.236 10.422 8.197
4787.665 12.917 8.289
4789.094 13.848 9.085
4790.524 11.961 8.999
4791.953 12.695 8.787
4793.382 13.782 7.347
4794.812 13.381 6.889
4796.241 15.196 8.961
4797.670 14.074 8.644
4799.100 13.879 8.659
4800.529 13.481 10.716
4801.959 12.969 9.095
4803.388 14.960 9.817
4804.817 11.084 8.605
4806.247 12.445 9.649
4807.676 11.228 8.740
4809.105 13.231 8.732
4810.535 11.855 9.549
4811.964 11.738 8.556
4813.393 12.165 8.717
4814.823 13.022 9.786
4816.252 11.999 8.526
4817.682 11.704 8.082
4819.111 11.923 8.546
4820.540 12.124 8.184
4821.970 10.933 9.071
4823.399 11.696 8.103
4824.828 12.962 7.897
4826.258 13.042 9.827
4827.687 11.697 7.593
4829.117 11.953 10.450
4830.546 13.039 10.875
4831.975 10.974 7.876
4833.405 11.582 7.935
4834.834 13.061 8.853
4836.263 12.249 8.922
4837.693 11.713 9.475
4839.122 11.854 9.960
4840.551 13.022 8.128
4841.981 14.148 8.898
4843.410 12.867 8.919
4844.840 13.205 8.436
4846.269 12.969 9.623
4847.698 12.493 8.090
4849.128 13.770 8.888
4850.557 12.326 9.198
4851.986 13.432 8.483
4853.416 12.017 9.406
4854.845 12.001 9.791
4856.274 13.278 8.385
4857.704 12.992 9.172
4859.133 14.120 8.409
4860.563 12.883 9.172
4861.992 15.802 7.468
4863.421 10.635 8.770
4864.851 12.515 8.201
4866.280 12.708 8.019
4867.709 13.139 8.296
4869.139 12.888 9.503
4870.568 13.078 8.358
4871.997 12.798 8.216
4873.427 12.160 8.313
4874.856 12.283 8.968
4876.286 13.202 8.669
4877.715 13.407 10.149
4879.144 11.392 8.286
4880.574 12.356 9.660
4882.003 11.896 8.980
4883.432 10.776 9.296
4884.862 10.740 8.519
4886.291 11.305 9.004
4887.720 11.668 9.286
4889.150 11.482 8.991
4890.579 12.490 8.571
4892.009 12.051 8.536
4893.438 11.305 8.999
4894.867 11.991 8.099
4896.297 10.741 9.052
4897.726 10.755 9.021
4899.155 10.026 8.669
4900.585 10.794 9.247
4902.014 11.384 9.308
4903.444 12.074 9.160
4904.873 13.307 8.978
4906.302 12.446 8.817
4907.732 12.677 8.092
4909.161 9.928 7.809
4910.590 10.449 9.603
4912.020 11.425 7.646
4913.449 11.958 7.413
4914.878 9.829 7.919
4916.308 12.284 9.117
4917.737 12.215 8.676
4919.167 11.959 9.245
4920.596 12.022 9.593
4922.025 11.212 8.285
4923.455 11.915 7.729
4924.884 11.671 8.500
4926.313 11.505 8.826
4927.743 10.803 8.401
4929.172 11.589 8.874
4930.601 12.017 8.155
4932.031 10.761 7.144
4933.460 12.528 9.680
4934.890 11.800 9.661
4936.319 12.562 7.787
4937.748 13.488 7.350
4939.178 11.933 9.099
4940.607 13.307 8.650
4942.036 11.731 9.355
4943.466 10.595 10.251
4944.895 12.499 7.609
4946.324 14.464 9.819
4947.754 12.078 7.583
4949.183 10.614 8.534
4950.613 10.526 9.191
4952.042 12.169 8.278
4953.471 12.848 8.205
4954.901 12.928 9.686
4956.330 13.619 8.564
4957.759 11.969 8.871
4959.189 11.364 7.654
4960.618 11.926 7.729
4962.048 12.446 9.255
4963.477 12.621 8.282
4964.906 12.606 8.659
4966.336 13.504 8.066
4967.765 11.862 10.042
4969.194 13.705 8.582
4970.624 13.901 8.252
4972.053 11.646 10.234
4973.482 11.422 9.327
4974.912 13.228 9.347
4976.341 12.374 9.603
4977.771 12.132 8.962
4979.200 13.159 9.805
4980.629 14.000 9.303
4982.059 14.153 8.523
4983.488 12.920 8.529
4984.917 13.576 9.554
4986.347 11.049 9.823
4987.776 10.996 8.164
4989.205 14.389 8.356
4990.635 13.161 8.983
4992.064 12.271 9.265
4993.494 12.526 8.603
4994.923 13.024 8.463
4996.352 12.147 9.201
4997.782 14.622 8.921
4999.211 14.297 7.765
5000.640 13.884 8.306
5002.070 13.751 9.123
5003.499 13.466 8.829
5004.928 13.976 8.232
5006.358 12.783 8.431
5007.787 13.175 9.889
5009.217 12.978 8.921
5010.646 12.765 8.658
5012.075 12.013 10.208
5013.505 12.464 9.774
5014.934 13.465 8.935
5016.363 13.077 9.452
5017.793 13.726 7.256
5019.222 12.204 8.415
5020.651 12.975 9.350
5022.081 12.970 8.566
5023.510 12.875 10.212
5024.940 12.369 8.968
5026.369 11.547 8.431
5027.798 13.213 8.961
5029.228 11.599 8.912
5030.657 13.599 6.601
5032.086 12.682 8.258
5033.516 12.687 9.493
5034.945 14.194 8.675
5036.375 12.581 8.731
5037.804 11.322 8.836
5039.233 11.207 7.962
5040.663 12.909 7.136
5042.092 12.614 8.153
5043.521 12.669 7.903
5044.951 13.248 8.411
5046.380 14.243 7.637
5047.809 12.372 8.378
5049.239 12.603 9.204
5050.668 12.319 8.455
5052.098 14.626 7.822
5053.527 13.681 8.388
5054.956 13.478 8.988
5056.386 13.162 6.892
5057.815 14.228 7.665
5059.244 14.197 8.293
5060.674 11.715 7.477
5062.103 12.616 8.859
5063.532 14.144 7.654
5064.962 13.794 8.248
5066.391 14.641 8.232
5067.821 14.314 8.283
5069.250 13.885 7.526
5070.679 13.580 8.398
5072.109 13.656 9.509
5073.538 14.696 9.341
5074.967 15.607 9.300
5076.397 15.061 8.707
5077.826 13.795 7.023
5079.255 14.990 9.385
5080.685 15.908 8.682
5082.114 16.407 7.565
5083.544 17.053 9.095
5084.973 15.888 9.673
5086.402 17.346 9.019
5087.832 16.824 7.834
5089.261 16.110 7.406
5090.690 16.225 8.161
5092.120 16.173 7.911
5093.549 15.961 7.455
5094.979 16.810 8.592
5096.408 15.551 6.949
5097.837 15.516 8.266
5099.267 15.903 8.538
5100.696 14.948 8.526
5102.125 15.326 8.011
5103.555 14.174 7.755
5104.984 15.118 8.451
5106.413 14.778 8.686
5107.843 15.298 8.190
5109.272 16.511 7.594
5110.702 18.208 8.257
5112.131 16.928 8.178
5113.560 17.491 8.787
5114.990 17.782 8.896
5116.419 16.750 7.885
5117.848 20.105 9.249
5119.278 19.794 8.664
5120.707 19.746 8.844
5122.136 21.874 7.874
5123.566 23.723 7.725
5124.995 23.648 9.028
5126.425 24.977 9.020
5127.854 25.580 8.871
5129.283 26.004 7.882
5130.713 25.615 8.647
5132.142 25.534 8.461
5133.571 24.183 7.794
5135.001 21.514 8.493
5136.430 21.274 7.115
5137.859 20.532 6.356
5139.289 18.709 7.994
5140.718 18.196 8.982
5142.148 18.764 7.880
5143.577 16.874 9.533
5145.006 17.220 8.932
5146.436 17.550 8.134
5147.865 16.997 9.084
5149.294 16.940 8.253
5150.724 16.794 9.252
5152.153 15.854 6.491
5153.583 13.891 9.324
5155.012 14.156 8.562
5156.441 15.347 7.185
5157.871 15.134 9.022
5159.300 12.651 9.422
5160.729 14.053 7.886
5162.159 15.271 9.316
5163.588 13.606 8.891
5165.017 15.161 8.345
5166.447 12.506 7.910
5167.876 13.588 8.766
5169.306 13.626 7.432
5170.735 12.578 8.182
5172.164 13.568 9.139
5173.594 12.689 8.197
5175.023 12.172 8.446
5176.452 13.069 9.241
5177.882 12.961 8.769
5179.311 13.441 7.674
5180.740 13.383 9.068
5182.170 13.034 8.603
5183.599 12.667 6.657
5185.029 13.179 7.167
5186.458 13.229 8.278
5187.887 12.377 6.814
5189.317 13.176 8.506
5190.746 12.963 10.745
5192.175 13.240 7.292
5193.605 12.261 7.501
5195.034 13.093 8.325
5196.463 12.057 7.481
5197.893 12.706 8.606
5199.322 12.486 8.328
5200.752 11.795 9.455
5202.181 11.207 8.522
5203.610 11.474 7.020
5205.040 12.633 8.664
5206.469 11.294 8.717
5207.898 10.771 7.587
5209.328 10.873 8.740
5210.757 11.080 8.431
5212.186 11.168 9.352
5213.616 12.443 8.663
5215.045 10.908 7.984
5216.475 12.243 8.261
5217.904 12.054 7.750
5219.333 12.260 7.780
5220.763 11.723 8.746
5222.192 10.759 7.945
5223.621 10.931 7.960
5225.051 10.522 7.979
5226.480 10.272 7.425
5227.910 11.010 8.491
5229.339 9.223 8.012
5230.768 10.814 8.335
5232.198 11.475 8.599
5233.627 11.451 8.611
5235.056 11.000 9.218
5236.486 10.194 7.817
5237.915 9.566 8.600
5239.344 9.516 8.786
5240.774 10.273 7.676
5242.203 9.990 9.904
5243.633 9.578 8.610
5245.062 10.818 7.216
5246.491 10.026 9.770
5247.921 11.023 7.400
5249.350 11.308 7.776
5250.779 9.595 8.430
5252.209 10.513 9.565
5253.638 8.050 8.659
5255.067 9.897 7.917
5256.497 9.805 9.097
5257.926 11.548 6.925
5259.356 11.018 8.663
5260.785 11.936 8.638
5262.214 10.556 10.008
5263.644 9.696 10.093
5265.073 10.692 7.716
5266.502 11.185 5.257
5267.932 9.689 7.847
5269.361 9.311 8.008
5270.790 9.479 7.206
5272.220 10.430 6.795
5273.649 10.847 8.207
5275.079 11.767 8.525
5276.508 10.333 7.406
5277.937 9.290 7.959
5279.367 10.242 7.960
5280.796 9.847 7.668
5282.225 8.489 7.334
5283.655 9.830 7.947
5285.084 11.093 7.061
5286.514 10.129 7.276
5287.943 9.961 7.118
5289.372 8.263 7.655
5290.802 9.162 8.961
5292.231 9.377 7.251
5293.660 9.861 6.969
5295.090 10.819 8.175
5296.519 9.613 8.077
5297.948 10.036 7.675
5299.378 8.807 8.509
5300.807 9.898 7.267
5302.237 8.022 7.309
5303.666 9.974 6.130
5305.095 11.024 5.529
5306.525 9.438 7.418
5307.954 9.142 8.044
5309.383 10.747 8.221
5310.813 9.236 7.992
5312.242 10.069 8.407
5313.671 11.261 7.425
5315.101 9.528 7.197
5316.530 8.813 7.280
5317.960 9.892 7.092
5319.389 8.140 7.794
5320.818 8.386 6.561
5322.248 10.223 6.067
5323.677 9.121 8.390
5325.106 9.753 8.691
5326.536 8.912 8.694
5327.965 9.496 7.436
5329.394 9.884 7.979
5330.824 9.728 7.411
5332.253 9.326 7.689
5333.683 12.297 7.992
5335.112 8.650 7.486
5336.541 10.077 6.992
5337.971 9.893 8.212
5339.400 9.643 7.377
5340.829 11.142 5.847
5342.259 9.316 7.973
5343.688 8.467 8.709
5345.117 7.176 6.720
5346.547 6.008 7.619
5347.976 8.462 7.845
5349.406 10.181 8.443
5350.835 8.859 7.983
5352.264 8.748 7.548
5353.694 9.750 7.086
5355.123 9.072 6.227
5356.552 9.987 7.149
5357.982 9.269 8.598
5359.411 9.314 9.545
5360.841 9.832 7.654
5362.270 8.475 7.371
5363.699 9.011 6.975
5365.129 9.057 6.854
5366.558 8.913 6.681
5367.987 10.021 7.176
5369.417 10.408 7.857
5370.846 10.413 9.611
5372.275 10.224 7.305
5373.705 10.187 7.369
5375.134 10.292 8.415
5376.564 9.555 7.868
5377.993 9.803 7.670
5379.422 9.927 8.606
5380.852 10.628 7.857
5382.281 10.369 6.666
5383.710 10.322 8.147
5385.140 10.093 7.827
5386.569 9.206 7.706
5387.998 9.339 7.503
5389.428 9.863 6.345
5390.857 10.796 6.770
5392.287 11.103 8.084
5393.716 9.592 7.200
5395.145 10.791 7.593
5396.575 10.283 7.935
5398.004 10.036 7.293
5399.433 10.949 8.576
5400.863 9.737 8.212
5402.292 10.105 7.580
5403.721 10.566 7.189
5405.151 10.129 8.043
5406.580 10.174 9.320
5408.010 9.588 8.516
5409.439 9.864 8.509
5410.868 11.382 7.004
5412.298 9.748 9.015
5413.727 10.786 8.312
5415.156 9.794 6.832
5416.586 10.614 6.192
5418.015 10.735 7.665
5419.445 10.122 6.990
5420.874 9.954 7.647
5422.303 10.018 7.566
5423.733 9.584 7.258
5425.162 11.010 6.596
5426.591 10.658 6.636
5428.021 8.623 8.039
5429.450 9.837 7.539
5430.879 10.532 7.083
5432.309 9.648 6.943
5433.738 10.292 7.014
5435.168 9.998 7.080
5436.597 10.225 6.930
5438.026 11.297 6.735
5439.456 8.462 7.948
5440.885 10.276 5.741
5442.314 8.003 5.825
5443.744 9.448 5.256
5445.173 9.734 6.926
5446.602 9.749 7.386
5448.032 9.006 6.944
5449.461 10.253 5.405
5450.891 8.375 6.196
5452.320 8.771 7.272
5453.749 10.468 9.184
5455.179 10.531 7.846
5456.608 9.123 6.313
5458.037 9.281 6.773
5459.467 10.020 6.600
5460.896 9.798 6.808
5462.325 10.667 6.062
5463.755 10.487 6.581
5465.184 9.219 5.719
5466.614 9.709 6.225
5468.043 9.146 7.624
5469.472 10.230 8.404
5470.902 10.054 5.442
5472.331 8.785 6.545
5473.760 9.491 6.270
5475.190 10.091 5.994
5476.619 9.392 5.973
5478.048 7.842 6.926
5479.478 9.198 6.125
5480.907 9.243 6.806
5482.337 9.146 7.505
5483.766 9.387 6.604
5485.195 11.119 6.913
5486.625 9.041 6.468
5488.054 9.459 7.312
5489.483 9.924 6.884
5490.913 8.902 6.865
5492.342 9.425 7.589
5493.772 11.667 7.506
5495.201 9.375 6.559
5496.630 8.808 5.415
5498.060 10.714 5.898
5499.489 10.350 6.840
5500.918 9.560 7.956
5502.348 9.720 6.699
5503.777 8.697 5.610
5505.206 9.317 6.096
5506.636 9.592 7.203
5508.065 10.711 6.789
5509.495 9.875 8.305
5510.924 9.336 5.593
5512.353 8.650 5.397
5513.783 8.680 7.049
5515.212 9.158 6.251
5516.641 8.651 5.921
5518.071 9.799 5.736
5519.500 9.878 5.895
5520.929 9.631 6.321
5522.359 10.344 6.978
5523.788 9.875 6.769
5525.218 8.682 5.582
5526.647 8.994 5.626
5528.076 9.626 6.598
5529.506 9.618 6.795
5530.935 9.597 7.160
5532.364 9.425 7.314
5533.794 10.066 6.009
5535.223 9.934 5.291
5536.652 9.117 6.672
5538.082 10.160 6.496
5539.511 10.128 5.293
5540.941 10.646 7.283
5542.370 9.333 6.958
5543.799 10.378 6.019
5545.229 9.675 5.554
5546.658 10.242 7.824
5548.087 11.529 6.503
5549.517 9.702 6.648
5550.946 9.747 6.299
5552.376 10.381 6.452
5553.805 9.943 7.339
5555.234 9.719 7.706
5556.664 9.771 5.940
5558.093 9.571 6.877
5559.522 10.188 7.649
5560.952 9.276 6.780
5562.381 9.402 6.451
5563.810 11.080 7.481
5565.240 10.650 6.609
5566.669 9.139 7.437
5568.099 9.865 7.625
5569.528 9.758 7.007
5570.957 10.366 8.094
5572.387 11.255 9.287
5573.816 9.189 7.259
5575.245 9.265 6.320
5576.675 8.076 6.492
5578.104 9.063 4.727
5579.533 7.144 3.529
5580.963 12.496 7.039
5582.392 10.953 8.142
5583.822 8.344 5.605
5585.251 9.856 6.918
5586.680 10.926 7.051
5588.110 11.903 6.495
5589.539 11.862 7.345
5590.968 8.689 7.191
5592.398 9.629 7.502
5593.827 11.345 6.290
5595.256 10.222 6.402
5596.686 10.217 5.537
5598.115 9.867 5.756
5599.545 9.776 7.121
5600.974 9.371 8.565
5602.403 10.680 7.430
5603.833 11.287 6.661
5605.262 10.305 7.271
5606.691 9.229 6.380
5608.121 9.516 6.772
5609.550 10.475 7.509
5610.980 9.770 8.368
5612.409 10.007 7.662
5613.838 9.789 6.344
5615.268 11.379 7.186
5616.697 10.008 6.636
5618.126 8.979 6.405
5619.556 10.316 5.966
5620.985 10.558 7.473
5622.414 9.140 7.290
5623.844 8.105 6.957
5625.273 9.259 6.153
5626.703 9.076 6.894
5628.132 9.200 6.595
5629.561 9.221 7.215
5630.991 11.249 7.062
5632.420 10.758 7.145
5633.849 9.989 6.328
5635.279 9.922 6.085
5636.708 9.355 6.248
5638.137 9.444 6.925
5639.567 9.569 7.197
5640.996 9.507 7.175
5642.426 10.006 6.861
5643.855 8.717 6.643
5645.284 8.697 7.469
5646.714 8.702 7.446
5648.143 8.822 6.954
5649.572 9.343 6.569
5651.002 9.833 6.194
5652.431 9.518 7.273
5653.860 9.109 8.044
5655.290 9.593 7.199
5656.719 10.370 7.744
5658.149 9.007 6.181
5659.578 8.496 7.500
5661.007 8.898 8.726
5662.437 8.572 7.561
5663.866 8.284 7.900
5665.295 7.896 6.977
5666.725 8.858 7.101
5668.154 9.982 6.993
5669.583 9.641 6.473
5671.013 10.149 7.942
5672.442 8.863 8.016
5673.872 9.814 7.655
5675.301 9.572 7.415
5676.730 7.325 6.078
5678.160 7.433 6.615
5679.589 9.656 6.461
5681.018 8.961 6.574
5682.448 10.059 8.045
5683.877 11.520 6.372
5685.307 11.174 6.818
5686.736 10.117 6.924
5688.165 8.700 7.210
5689.595 9.180 6.992
5691.024 8.119 7.957
5692.453 8.484 6.880
5693.883 9.203 6.466
5695.312 10.253 7.251
5696.741 10.065 7.049
5698.171 9.218 6.341
5699.600 9.133 7.026
5701.030 8.702 8.549
5702.459 9.339 7.985
5703.888 10.900 6.052
5705.318 8.030 8.560
5706.747 7.900 7.717
5708.176 8.865 6.691
5709.606 8.033 8.074
5711.035 9.018 8.741
5712.464 8.892 7.666
5713.894 8.596 7.350
5715.323 9.619 7.675
5716.753 9.057 9.180
5718.182 9.139 9.294
5719.611 9.701 7.536
5721.041 8.531 7.874
5722.470 8.702 7.838
5723.899 9.244 8.346
5725.329 8.814 8.577
5726.758 7.988 9.881
5728.187 9.106 8.692
5729.617 9.125 9.584
5731.046 9.357 8.667
5732.476 8.930 7.618
5733.905 9.403 8.105
5735.334 7.583 9.732
5736.764 8.239 8.234
5738.193 8.403 9.536
5739.622 9.942 8.968
5741.052 9.513 9.477
5742.481 9.767 9.581
5743.911 9.511 10.356
5745.340 7.969 9.948
5746.769 8.514 10.402
5748.199 7.208 11.887
5749.628 7.112 10.232
5751.057 6.728 8.836
5752.487 7.327 10.668
5753.916 8.606 10.084
5755.345 9.629 11.673
5756.775 10.008 11.077
5758.204 8.962 9.739
5759.634 9.069 10.906
5761.063 8.969 11.559
5762.492 6.991 9.605
5763.922 7.556 11.509
5765.351 7.008 12.212
5766.780 7.453 10.506
5768.210 9.670 11.018
5769.639 9.502 11.337
5771.068 8.342 10.456
5772.498 9.252 9.563
5773.927 9.304 11.516
5775.357 9.256 9.834
5776.786 9.926 10.113
5778.215 7.845 10.011
5779.645 7.962 10.687
5781.074 10.002 9.553
5782.503 7.890 9.638
5783.933 9.254 9.486
5785.362 9.619 9.907
5786.791 8.871 8.747
5788.221 8.431 8.458
5789.650 6.863 8.917
5791.080 7.891 8.953
5792.509 9.531 8.048
5793.938 9.055 7.975
5795.368 9.230 9.414
5796.797 8.720 9.200
5798.226 8.662 7.868
5799.656 8.403 8.037
5801.085 9.340 7.135
5802.514 9.689 7.539
5803.944 7.941 7.203
5805.373 8.530 8.148
5806.803 8.982 8.072
5808.232 8.400 7.181
5809.661 8.567 7.131
5811.091 9.785 8.303
5812.520 9.016 7.590
5813.949 8.737 7.110
5815.379 10.239 7.985
5816.808 9.994 7.800
5818.238 8.743 7.979
5819.667 10.619 7.824
5821.096 9.001 6.687
5822.526 8.971 7.923
5823.955 8.533 8.347
5825.384 8.281 6.318
5826.814 9.063 7.396
5828.243 8.815 8.230
5829.672 7.483 7.793
5831.102 8.801 8.003
5832.531 9.304 8.097
5833.961 7.969 6.004
5835.390 8.054 7.432
5836.819 9.868 7.613
5838.249 8.917 6.946
5839.678 8.555 7.217
5841.107 9.271 6.953
5842.537 8.800 6.712
5843.966 8.517 7.540
5845.395 8.987 6.776
5846.825 8.870 6.332
5848.254 7.694 5.967
5849.684 9.479 7.787
5851.113 8.793 8.088
5852.542 8.564 7.792
5853.972 9.292 7.059
5855.401 8.675 5.046
5856.830 7.844 6.774
5858.260 7.842 6.656
5859.689 9.263 7.123
5861.118 8.352 6.677
5862.548 7.637 6.185
5863.977 8.251 6.930
5865.407 7.923 6.758
5866.836 7.671 6.369
5868.265 7.699 6.977
5869.695 8.314 7.505
5871.124 8.142 5.850
5872.553 8.807 7.134
5873.983 9.006 5.615
5875.412 7.933 5.836
5876.842 9.066 6.120
5878.271 9.237 6.515
5879.700 9.204 7.603
5881.130 8.696 5.578
5882.559 9.124 5.599
5883.988 10.198 7.053
5885.418 8.984 7.381
5886.847 7.992 6.610
5888.276 7.633 7.599
5889.706 8.850 8.051
5891.135 8.854 7.246
5892.565 8.432 5.505
5893.994 9.162 6.195
5895.423 6.749 6.842
5896.853 8.780 6.331
5898.282 8.295 7.247
5899.711 8.332 6.585
5901.141 7.175 6.423
5902.570 8.344 6.889
5903.999 8.530 5.237
5905.429 8.536 4.209
5906.858 7.536 5.422
5908.288 7.699 6.257
5909.717 8.047 6.601
5911.146 7.886 7.079
5912.576 8.098 6.911
5914.005 7.954 6.254
5915.434 8.264 7.170
5916.864 7.491 6.933
5918.293 8.312 5.718
5919.722 8.172 5.317
5921.152 7.203 5.566
5922.581 8.836 6.022
5924.011 7.734 5.681
5925.440 7.101 5.584
5926.869 7.117 4.753
5928.299 8.855 5.643
5929.728 8.095 6.602
5931.157 7.068 6.740
5932.587 7.868 6.280
5934.016 8.405 6.036
5935.446 9.101 6.142
5936.875 10.194 4.549
5938.304 7.472 6.738
5939.734 9.327 5.848
5941.163 8.247 5.679
5942.592 8.160 5.739
5944.022 8.031 6.158
5945.451 7.855 6.021
5946.880 8.384 7.643
5948.310 8.958 7.294
5949.739 8.550 5.750
5951.169 7.732 6.860
5952.598 8.242 7.086
5954.027 8.019 5.170
5955.457 8.769 6.078
5956.886 7.803 5.670
5958.315 8.436 5.656
5959.745 8.080 5.794
5961.174 8.409 6.886
5962.603 5.783 6.682
5964.033 7.738 6.294
5965.462 8.541 6.375
5966.892 7.788 5.539
5968.321 7.569 6.922
5969.750 8.244 5.346
5971.180 8.701 6.364
5972.609 9.708 6.007
5974.038 9.274 5.892
5975.468 8.075 5.995
5976.897 8.615 6.145
5978.326 8.518 5.361
5979.756 7.067 5.077
5981.185 8.652 4.657
5982.615 7.697 5.811
5984.044 8.092 4.701
5985.473 10.103 6.549
5986.903 8.319 6.054
5988.332 10.037 4.650
5989.761 7.499 6.232
5991.191 8.332 6.604
5992.620 9.404 5.514
5994.049 8.598 5.959
5995.479 8.726 6.049
5996.908 9.884 5.175
5998.338 8.988 5.406
5999.767 8.676 5.242
6001.196 10.136 4.260
6002.626 8.440 5.727
6004.055 8.211 5.867
6005.484 9.063 5.304
6006.914 7.517 5.138
6008.343 8.340 4.671
6009.773 8.300 7.155
6011.202 7.086 6.356
6012.631 7.655 6.130
6014.061 7.790 6.598
6015.490 8.153 5.945
6016.919 8.237 5.730
6018.349 7.852 5.582
6019.778 7.953 4.284
6021.207 8.287 5.781
6022.637 7.637 6.306
6024.066 8.081 5.883
6025.496 8.239 6.370
6026.925 9.684 5.676
6028.354 8.200 6.308
6029.784 9.802 6.508
6031.213 8.862 7.516
6032.642 7.549 6.565
6034.072 7.898 7.302
6035.501 7.998 6.626
6036.930 8.661 5.424
6038.360 8.240 6.409
6039.789 7.703 7.572
6041.219 8.799 6.112
6042.648 8.527 5.600
6044.077 9.298 5.763
6045.507 7.599 6.738
6046.936 8.609 7.155
6048.365 9.081 5.207
6049.795 7.754 5.163
6051.224 8.168 7.544
6052.653 8.815 6.379
6054.083 8.361 5.564
6055.512 10.023 6.337
6056.942 8.577 7.320
6058.371 7.424 6.649
6059.800 8.998 6.539
6061.230 7.661 6.153
6062.659 7.063 5.748
6064.088 9.442 5.555
6065.518 7.288 5.704
6066.947 9.062 5.616
6068.377 7.596 6.587
6069.806 8.082 6.282
6071.235 9.364 4.920
6072.665 9.000 4.388
6074.094 8.790 5.317
6075.523 9.811 5.728
6076.953 8.635 5.358
6078.382 7.231 6.662
6079.811 8.917 5.326
6081.241 7.744 4.911
6082.670 7.863 5.682
6084.100 9.143 6.980
6085.529 7.820 4.822
6086.958 7.384 6.661
6088.388 9.904 5.564
6089.817 8.861 5.622
6091.246 7.436 6.115
6092.676 9.265 4.870
6094.105 6.953 5.559
6095.534 7.794 4.839
6096.964 8.110 6.192
6098.393 8.466 6.658
6099.823 9.327 5.161
6101.252 9.132 4.644
6102.681 8.135 4.546
6104.111 8.084 5.452
6105.540 8.798 6.370
6106.969 8.404 5.038
6108.399 7.966 5.770
6109.828 7.967 5.903
6111.257 10.638 5.111
6112.687 8.622 4.717
6114.116 7.905 5.424
6115.546 8.017 5.468
6116.975 8.237 6.511
6118.404 8.454 6.804
6119.834 8.093 6.310
6121.263 8.751 5.976
6122.692 8.427 5.474
6124.122 9.089 5.757
6125.551 9.657 5.180
6126.980 8.825 3.929
6128.410 9.719 5.928
6129.839 7.829 6.182
6131.269 9.755 4.591
6132.698 9.612 6.175
6134.127 8.042 6.251
6135.557 8.697 5.027
6136.986 8.953 4.899
6138.415 9.414 4.279
6139.845 8.805 4.524
6141.274 8.715 6.562
6142.704 9.541 5.114
6144.133 7.559 4.769
6145.562 7.760 5.171
6146.992 8.868 5.237
6148.421 9.567 4.842
6149.850 9.447 5.003
6151.280 9.650 5.262
6152.709 9.630 5.260

